KiDS+2dFLenS+GAMA: Testing the cosmological model with the $E_{\rm G}$ statistic

We present a new measurement of $E_{\rm G}$, which combines measurements of weak gravitational lensing, real-space galaxy clustering and redshift space distortions. This statistic was proposed as a consistency test of General Relativity (GR) that is insensitive to linear, deterministic galaxy bias and the matter clustering amplitude. We combine deep imaging data from KiDS with overlapping spectroscopy from 2dFLenS, BOSS DR12 and GAMA and find $E_{\rm G}(\overline{z}=0.267)=0.43 \pm 0.13$ (GAMA), $E_{\rm G}(\overline{z}=0.305)=0.27 \pm 0.08$ (LOWZ+2dFLOZ) and $E_{\rm G}(\overline{z}=0.554)=0.26 \pm 0.07$ (CMASS+2dFHIZ). We demonstrate that the existing tension in the value of the matter density parameter hinders the robustness of this statistic as solely a test of GR. We find that our $E_{\rm G}$ measurements, as well as existing ones in the literature, favour a lower matter density cosmology than the Cosmic Microwave Background. For a flat $\Lambda$CDM Universe and assuming GR, we find $\Omega_{\rm m}(z=0)=0.25\pm0.03$. With this paper we publicly release the 2dFLenS dataset at: \url{http://2dflens.swin.edu.au}.

==> EG_MG_KiDS_17.52.02.txt <==
# (mu0=-0.1, Sig0=-0.1)	  (mu0=-0.1, Sig0=0.1)    (mu0=0.1, Sig0=-0.1)     (mu0=0.1, Sig0=0.1)
4.060852483854454076e-01 4.828132119701527558e-01 3.923563325993277839e-01 4.524136992025868942e-01
4.058466636003582040e-01 4.824635711604243204e-01 3.921271504835457389e-01 4.521116150485605112e-01
4.056085315218853071e-01 4.821145811004493020e-01 3.918984223412658174e-01 4.518100894969838133e-01
4.053708510847277013e-01 4.817662403057670351e-01 3.916701470794856088e-01 4.515091212748887362e-01
4.051336212265538861e-01 4.814185472959493506e-01 3.914423236082222868e-01 4.512087091127578997e-01
4.048968408879690117e-01 4.810715005945619405e-01 3.912149508404814680e-01 4.509088517444891364e-01
4.046605090124836268e-01 4.807250987291266653e-01 3.909880276922249598e-01 4.506095479073576882e-01
4.044246245477633450e-01 4.803793402326032025e-01 3.907615530836764384e-01 4.503107963435216687e-01
4.041891864424640435e-01 4.800342236396291651e-01 3.905355259360173137e-01 4.500125957962125556e-01
4.039541936501054864e-01 4.796897474911191450e-01 3.903099451754323823e-01 4.497149450143984595e-01
4.037196451262311525e-01 4.793459103308893021e-01 3.900848097299381978e-01 4.494178427491287153e-01
4.034855398293717976e-01 4.790027107068016154e-01 3.898601185294921501e-01 4.491212877536601145e-01
4.032518767212184274e-01 4.786601471709663325e-01 3.896358705084477236e-01 4.488252787862850313e-01
4.030186547669412644e-01 4.783182182801193338e-01 3.894120646049642476e-01 4.485298146096508010e-01
4.027858729331149079e-01 4.779769225931583265e-01 3.891886997585939367e-01 4.482348939879805538e-01
4.025535301912714359e-01 4.776362586753579720e-01 3.889657749139863174e-01 4.479405156913395247e-01
4.023216255141118802e-01 4.772962250938719841e-01 3.887432890169401078e-01 4.476466784910876351e-01
4.020901578781396202e-01 4.769568204208569639e-01 3.885212410171487440e-01 4.473533811630419077e-01
4.018591262624758853e-01 4.766180432320660798e-01 3.882996298669667556e-01 4.470606224860545486e-01
4.016285296495852308e-01 4.762798921077061598e-01 3.880784545221651061e-01 4.467684012428828622e-01
4.013983670267794457e-01 4.759423656342209319e-01 3.878577139406289565e-01 4.464767162186910610e-01
4.011686373863156962e-01 4.756054624044036561e-01 3.876374070841797081e-01 4.461855662031458669e-01
4.009393397180431862e-01 4.752691810086766555e-01 3.874175329164871728e-01 4.458949499880136003e-01
4.007104730151923588e-01 4.749335200419568248e-01 3.871980904047057082e-01 4.456048663690445055e-01
4.004820362743926054e-01 4.745984781036733380e-01 3.869790785194527349e-01 4.453153141459456621e-01
4.002540284936507708e-01 4.742640537953718982e-01 3.867604962327078622e-01 4.450262921199649169e-01
4.000264486751142767e-01 4.739302457239868427e-01 3.865423425206854779e-01 4.447377990971956296e-01
3.997992958234609095e-01 4.735970524999312814e-01 3.863246163621630314e-01 4.444498338866527676e-01
3.995725689456735563e-01 4.732644727368300885e-01 3.861073167382468307e-01 4.441623953000036207e-01
3.993462670522476832e-01 4.729325050529474272e-01 3.858904426336278171e-01 4.438754821530124794e-01
3.991203891558580685e-01 4.726011480696069578e-01 3.856739930351982815e-01 4.435890932639487416e-01
3.988949342724824043e-01 4.722704004125206634e-01 3.854579669332183767e-01 4.433032274549293383e-01
3.986699014202645941e-01 4.719402607104411507e-01 3.852423633201377262e-01 4.430178835505619861e-01
3.984452896212005157e-01 4.716107275971568313e-01 3.850271811923448029e-01 4.427330603799585762e-01
3.982210978986905903e-01 4.712817997085924637e-01 3.848124195476300136e-01 4.424487567738160099e-01
3.979973252796743521e-01 4.709534756853347437e-01 3.845980773873993730e-01 4.421649715669629943e-01
3.977739707937375524e-01 4.706257541715737625e-01 3.843841537157495769e-01 4.418817035972951168e-01
3.975510334730443240e-01 4.702986338150216272e-01 3.841706475393987796e-01 4.415989517056963520e-01
3.973285123528965679e-01 4.699721132675723223e-01 3.839575578682663526e-01 4.413167147367050847e-01
3.971064064711553043e-01 4.696461911846164794e-01 3.837448837148745295e-01 4.410349915378245500e-01
3.968847148671526548e-01 4.693208662237525197e-01 3.835326240932238062e-01 4.407537809582329769e-01
3.966634365850746358e-01 4.689961370487864545e-01 3.833207780222935845e-01 4.404730818528043712e-01
3.964425706705075325e-01 4.686720023256451539e-01 3.831093445224690308e-01 4.401928930780034666e-01
3.962221161715064888e-01 4.683484607236404473e-01 3.828983226166485787e-01 4.399132134931573179e-01
3.960020721394526544e-01 4.680255109164794258e-01 3.826877113311304424e-01 4.396340419614744310e-01
3.957824376278166190e-01 4.677031515808022233e-01 3.824775096943340835e-01 4.393553773485763259e-01
3.955632116935062226e-01 4.673813813977731879e-01 3.822677167381954288e-01 4.390772185240980341e-01
3.953443933950443467e-01 4.670601990509258283e-01 3.820583314962833210e-01 4.387995643595265505e-01
3.951259817947038733e-01 4.667396032286850183e-01 3.818493530060054764e-01 4.385224137307341397e-01
3.949079759562411640e-01 4.664195926216868626e-01 3.816407803062701332e-01 4.382457655152910969e-01
3.946903749470243583e-01 4.661001659252919094e-01 3.814326124396817952e-01 4.379696185949890630e-01
3.944731778361063035e-01 4.657813218373078046e-01 3.812248484505548207e-01 4.376939718535590162e-01
3.942563836960542578e-01 4.654630590601483431e-01 3.810174873868005241e-01 4.374188241788381504e-01
3.940399916011477766e-01 4.651453762987044493e-01 3.808105282980693840e-01 4.371441744606364699e-01
3.938240006291883200e-01 4.648282722624792473e-01 3.806039702376178835e-01 4.368700215928803532e-01
3.936084098591827174e-01 4.645117456628520825e-01 3.803978122599205314e-01 4.365963644708711899e-01
3.933932183744947575e-01 4.641957952167969359e-01 3.801920534239190408e-01 4.363232019950137874e-01
3.931784252595927898e-01 4.638804196430427740e-01 3.799866927896705660e-01 4.360505330669711133e-01
3.929640296019223378e-01 4.635656176642820592e-01 3.797817294202788796e-01 4.357783565918790236e-01
3.927500304915547136e-01 4.632513880067545275e-01 3.795771623815323847e-01 4.355066714779309289e-01
3.925364270212877704e-01 4.629377294003653165e-01 3.793729907420071434e-01 4.352354766364970318e-01
3.923232182855386219e-01 4.626246405773763448e-01 3.791692135719298418e-01 4.349647709808178719e-01
3.921104033827941260e-01 4.623121202752966674e-01 3.789658299456978852e-01 4.346945534288974011e-01
3.918979814123705330e-01 4.620001672330585896e-01 3.787628389385473970e-01 4.344248228996784311e-01
3.916859514771968143e-01 4.616887801942994307e-01 3.785602396294166505e-01 4.341555783163291160e-01
3.914743126819490993e-01 4.613779579051592861e-01 3.783580310990274365e-01 4.338868186040408803e-01
3.912630641347500937e-01 4.610676991162842575e-01 3.781562124316322770e-01 4.336185426920328712e-01
3.910522049449061122e-01 4.607580025801575330e-01 3.779547827126906734e-01 4.333507495108862018e-01
3.908417342258353466e-01 4.604488670545485718e-01 3.777537410318765332e-01 4.330834379959934144e-01
3.906316510913628304e-01 4.601402912981468196e-01 3.775530864792738250e-01 4.328166070831957479e-01
3.904219546590591561e-01 4.598322740744935633e-01 3.773528181488054467e-01 4.325502557127145487e-01
3.902126440492497683e-01 4.595248141508135320e-01 3.771529351372167049e-01 4.322843828279855360e-01
3.900037183834291210e-01 4.592179102961460035e-01 3.769534365424467848e-01 4.320189873737923514e-01
3.897951767867948170e-01 4.589115612843275849e-01 3.767543214662317785e-01 4.317540682992493939e-01
3.895870183859759806e-01 4.586057658913164081e-01 3.765555890117717186e-01 4.314896245551290144e-01
3.893792423101991029e-01 4.583005228965631450e-01 3.763572382849300069e-01 4.312256550952346390e-01
3.891718476920177361e-01 4.579958310838687652e-01 3.761592683949794846e-01 4.309621588772564738e-01
3.889648336648718341e-01 4.576916892385112234e-01 3.759616784521013222e-01 4.306991348599054081e-01
3.887581993658679735e-01 4.573880961505149001e-01 3.757644675702351278e-01 4.304365820061786807e-01
3.885519439335622938e-01 4.570850506120417989e-01 3.755676348648085416e-01 4.301744992807581269e-01
3.883460665098359410e-01 4.567825514195955061e-01 3.753711794546561453e-01 4.299128856522084208e-01
3.881405662375314591e-01 4.564805973712409704e-01 3.751751004596022843e-01 4.296517400902088446e-01
3.879354422632939059e-01 4.561791872699439976e-01 3.749793970033682977e-01 4.293910615688825705e-01
3.877306937350702420e-01 4.558783199206289383e-01 3.747840682110131771e-01 4.291308490638653939e-01
3.875263198035702183e-01 4.555779941318965354e-01 3.745891132104306465e-01 4.288711015540201954e-01
3.873223196221087239e-01 4.552782087158362412e-01 3.743945311321857372e-01 4.286118180212497575e-01
3.871186923453319162e-01 4.549789624865271387e-01 3.742003211082142178e-01 4.283529974490075665e-01
3.869154371317669039e-01 4.546802542630356547e-01 3.740064822744290640e-01 4.280946388252818702e-01
3.867125531408706074e-01 4.543820828659433375e-01 3.738130137677034281e-01 4.278367411391413300e-01
3.865100395345165141e-01 4.540844471190943477e-01 3.736199147273912002e-01 4.275793033824764056e-01
3.863078954780005958e-01 4.537873458507762359e-01 3.734271842969797417e-01 4.273223245518897873e-01
3.861061201372325558e-01 4.534907778904181952e-01 3.732348216250571116e-01 4.270658036498032883e-01
3.859047126818778151e-01 4.531947420722811093e-01 3.730428258597026092e-01 4.268097396780365926e-01
3.857036722860517353e-01 4.528992372362708463e-01 3.728511961495692417e-01 4.265541316390495385e-01
3.855029981240205572e-01 4.526042622228872991e-01 3.726599316449958899e-01 4.262989785372123253e-01
3.853026893724567081e-01 4.523098158758727116e-01 3.724690315004227648e-01 4.260442793815710227e-01
3.851027452079799351e-01 4.520158970393243769e-01 3.722784948702579366e-01 4.257900331811176886e-01
3.849031648112842263e-01 4.517225045625384849e-01 3.720883209130870228e-01 4.255362389496062936e-01
3.847039473645070262e-01 4.514296372969200388e-01 3.718985087889896679e-01 4.252828957024825107e-01
3.845050920516970283e-01 4.511372940965321376e-01 3.717090576600174390e-01 4.250300024574314994e-01
3.843065980606249488e-01 4.508454738202180012e-01 3.715199666920392940e-01 4.247775582364868852e-01
3.841084645793801933e-01 4.505541753276072758e-01 3.713312350512726345e-01 4.245255620620647097e-01
3.839106907991645667e-01 4.502633974823933016e-01 3.711428619071309165e-01 4.242740129602198818e-01
3.837132759142198868e-01 4.499731391522453494e-01 3.709548464321497652e-01 4.240229099605600238e-01
3.835162191187640457e-01 4.496833992052152174e-01 3.707671877988659714e-01 4.237722520926788250e-01
3.833195196113344805e-01 4.493941765148290468e-01 3.705798851842412311e-01 4.235220383912128850e-01
3.831231765914770993e-01 4.491054699562040398e-01 3.703929377662903977e-01 4.232722678919865200e-01
3.829271892612314820e-01 4.488172784077882338e-01 3.702063447255939943e-01 4.230229396337415460e-01
3.827315568251748457e-01 4.485296007514113503e-01 3.700201052453427342e-01 4.227740526581875713e-01
3.825362784891252477e-01 4.482424358707632339e-01 3.698342185100183532e-01 4.225256060084943144e-01
3.823413534622865928e-01 4.479557826539063425e-01 3.696486837075745879e-01 4.222775987317843871e-01
3.821467809546371108e-01 4.476696399902155288e-01 3.694635000267834646e-01 4.220300298761001656e-01
3.819525601794901970e-01 4.473840067733758086e-01 3.692786666598367740e-01 4.217828984933765790e-01
3.817586903514743613e-01 4.470988818990160318e-01 3.690941828002943792e-01 4.215362036370974286e-01
3.815651706873811055e-01 4.468142642657003116e-01 3.689100476439452492e-01 4.212899443632781016e-01
3.813720004070887959e-01 4.465301527760087708e-01 3.687262603897463742e-01 4.210441197315382134e-01
3.811791787313537627e-01 4.462465463339498339e-01 3.685428202375780060e-01 4.207987288025385464e-01
3.809867048836069192e-01 4.459634438470632678e-01 3.683597263900708074e-01 4.205537706400666043e-01
3.807945780892049159e-01 4.456808442255414393e-01 3.681769780518421853e-01 4.203092443101651421e-01
3.806027975756755000e-01 4.453987463825167525e-01 3.679945744297487553e-01 4.200651488814204360e-01
3.804113625733412385e-01 4.451171492347883452e-01 3.678125147335165601e-01 4.198214834256804862e-01
3.802202723126766881e-01 4.448360516997307279e-01 3.676307981730612684e-01 4.195782470149981846e-01
3.800295260283685361e-01 4.445554527000418199e-01 3.674494239626063807e-01 4.193354387263300009e-01
3.798391229554050064e-01 4.442753511591672755e-01 3.672683913167174574e-01 4.190930576370104910e-01
3.796490623325730063e-01 4.439957460053900462e-01 3.670876994538473381e-01 4.188511028287976168e-01
3.794593433988688869e-01 4.437166361676314064e-01 3.669073475926987182e-01 4.186095733837225663e-01
3.792699653969023310e-01 4.434380205794304364e-01 3.667273349556728346e-01 4.183684683880249389e-01
3.790809275707071047e-01 4.431598981763829603e-01 3.665476607666515729e-01 4.181277869296211036e-01
3.788922291655219543e-01 4.428822678958849179e-01 3.663683242507769222e-01 4.178875280978531781e-01
3.787038694302252151e-01 4.426051286799762563e-01 3.661893246369144483e-01 4.176476909863000020e-01
3.785158476139845463e-01 4.423284794714250623e-01 3.660106611542626176e-01 4.174082746889082318e-01
3.783281629696194637e-01 4.420523192176553651e-01 3.658323330357560743e-01 4.171692783038747354e-01
3.781408147500284200e-01 4.417766468665717539e-01 3.656543395144499775e-01 4.169307009295230571e-01
3.779538022126011643e-01 4.415014613717129222e-01 3.654766798279847628e-01 4.166925416693934570e-01
3.777671246154476470e-01 4.412267616878448595e-01 3.652993532147686961e-01 4.164547996278923359e-01
3.775807812170757782e-01 4.409525467705843749e-01 3.651223589136563530e-01 4.162174739099234744e-01
3.773947712804915922e-01 4.406788155811864893e-01 3.649456961680916378e-01 4.159805636256128647e-01
3.772090940690169814e-01 4.404055670816590107e-01 3.647693642218806098e-01 4.157440678854887328e-01
3.770237488492178546e-01 4.401328002381807991e-01 3.645933623221507269e-01 4.155079858038555063e-01
3.768387348882944465e-01 4.398605140180532613e-01 3.644176897167138440e-01 4.152723164957872748e-01
3.766540514566746323e-01 4.395887073927279287e-01 3.642423456566860063e-01 4.150370590801146231e-01
3.764696978252019544e-01 4.393173793345219180e-01 3.640673293936478316e-01 4.148022126761875539e-01
3.762856732689011663e-01 4.390465288210124162e-01 3.638926401834461366e-01 4.145677764082082439e-01
3.761019770619676295e-01 4.387761548291880254e-01 3.637182772811359266e-01 4.143337493994665999e-01
3.759186084832227270e-01 4.385062563418133941e-01 3.635442399464863805e-01 4.141001307786151830e-01
3.757355668109264579e-01 4.382368323413763367e-01 3.633705274387467044e-01 4.138669196737047029e-01
3.755528513269406621e-01 4.379678818149432828e-01 3.631971390208457162e-01 4.136341152169689672e-01
3.753704613145862901e-01 4.376994037516588887e-01 3.630240739572310749e-01 4.134017165423628515e-01
3.751883960589085243e-01 4.374313971430539572e-01 3.628513315141361772e-01 4.131697227858664445e-01
3.750066548462387961e-01 4.371638609825342914e-01 3.626789109591388449e-01 4.129381330849831166e-01
3.748252369671932760e-01 4.368967942688755102e-01 3.625068115641835176e-01 4.127069465821802119e-01
3.746441417116052608e-01 4.366301960003133864e-01 3.623350326004739497e-01 4.124761624190732556e-01
3.744633683719589823e-01 4.363640651785470337e-01 3.621635733419334424e-01 4.122457797403666357e-01
3.742829162430214018e-01 4.360984008083074737e-01 3.619924330648342514e-01 4.120157976934317734e-01
3.741027846217857555e-01 4.358332018972915223e-01 3.618216110477392999e-01 4.117862154282393994e-01
3.739229728053197199e-01 4.355684674536531298e-01 3.616511065693369109e-01 4.115570320948957472e-01
3.737434800950373281e-01 4.353041964909797890e-01 3.614809189127410338e-01 4.113282468485376375e-01
3.735643057915867815e-01 4.350403880223357445e-01 3.613110473603446948e-01 4.110998588434737200e-01
3.733854492001069669e-01 4.347770410663842067e-01 3.611414911991109311e-01 4.108718672392067672e-01
3.732069096256301899e-01 4.345141546420313583e-01 3.609722497159464916e-01 4.106442711951684421e-01
3.730286863754981308e-01 4.342517277712401036e-01 3.608033222001328366e-01 4.104170698734860290e-01
3.728507787591549549e-01 4.339897594787870960e-01 3.606347079431166947e-01 4.101902624387441243e-01
3.726731860884505698e-01 4.337282487926148455e-01 3.604664062388167056e-01 4.099638480583327471e-01
3.724959076748119435e-01 4.334671947405385195e-01 3.602984163807778084e-01 4.097378258992109834e-01
3.723189428343686713e-01 4.332065963562106714e-01 3.601307376673253957e-01 4.095121951337691857e-01
3.721422908825425258e-01 4.329464526728231677e-01 3.599633693961251102e-01 4.092869549336423107e-01
3.719659511387128914e-01 4.326867627285358453e-01 3.597963108688729816e-01 4.090621044750423763e-01
3.717899229217232482e-01 4.324275255612466395e-01 3.596295613867798724e-01 4.088376429336250673e-01
3.716142055557161150e-01 4.321687402153787660e-01 3.594631202562777461e-01 4.086135694909767690e-01
3.714387983638612334e-01 4.319104057345841685e-01 3.592969867815237195e-01 4.083898833260927730e-01
3.712637006721415389e-01 4.316525211661459416e-01 3.591311602707706885e-01 4.081665836226200939e-01
3.710889118090371364e-01 4.313950855606099588e-01 3.589656400352353449e-01 4.079436695675692781e-01
3.709144311020493578e-01 4.311380979677422731e-01 3.588004253852037917e-01 4.077211403468889994e-01
3.707402578816260674e-01 4.308815574410927995e-01 3.586355156339699479e-01 4.074989951499428109e-01
3.705663914820244709e-01 4.306254630389961258e-01 3.584709100987009123e-01 4.072772331704905269e-01
3.703928312354713981e-01 4.303698138177833310e-01 3.583066080945804810e-01 4.070558536000346561e-01
3.702195764784883547e-01 4.301146088391324396e-01 3.581426089411508529e-01 4.068348556350265266e-01
3.700466265485550799e-01 4.298598471661898568e-01 3.579789119589689705e-01 4.066142384730660475e-01
3.698739807854199979e-01 4.296055278650918741e-01 3.578155164709183045e-01 4.063940013143932384e-01
3.697016385306279296e-01 4.293516500044153306e-01 3.576524218017363976e-01 4.061741433613501040e-01
3.695295991253990664e-01 4.290982126527130847e-01 3.574896272758901761e-01 4.059546638159689524e-01
3.693578619153607412e-01 4.288452148840089517e-01 3.573271322223154911e-01 4.057355618853543122e-01
3.691864262458541823e-01 4.285926557723457875e-01 3.571649359697168791e-01 4.055168367763453685e-01
3.690152914662131467e-01 4.283405343967531254e-01 3.570030378508512459e-01 4.052984877003798503e-01
3.688444569246220328e-01 4.280888498352765081e-01 3.568414371973802623e-01 4.050805138676498718e-01
3.686739219733792261e-01 4.278376011710866567e-01 3.566801333451394829e-01 4.048629144930842583e-01
3.685036859644809093e-01 4.275867874873522934e-01 3.565191256297180478e-01 4.046456887913293388e-01
3.683337482539834618e-01 4.273364078723022597e-01 3.563584133908235252e-01 4.044288359817049261e-01
3.681641081973764384e-01 4.270864614138554227e-01 3.561979959676530583e-01 4.042123552829495203e-01
3.679947651526683794e-01 4.268369472031999790e-01 3.560378727019803402e-01 4.039962459167242281e-01
3.678257184796071000e-01 4.265878643338885667e-01 3.558780429373754606e-01 4.037805071067275819e-01
3.676569675388102754e-01 4.263392119008280190e-01 3.557185060183360448e-01 4.035651380777096620e-01
3.674885116955686759e-01 4.260909890046898352e-01 3.555592612940877695e-01 4.033501380597830366e-01
3.673203503123240177e-01 4.258431947431858822e-01 3.554003081134799458e-01 4.031355062826325608e-01
3.671524827564093263e-01 4.255958282200433818e-01 3.552416458317517178e-01 4.029212419831901815e-01
3.669849083950790236e-01 4.253488885392412433e-01 3.550832738000335165e-01 4.027073443937256303e-01
3.668176265986762830e-01 4.251023748086814047e-01 3.549251913725440799e-01 4.024938127500110596e-01
3.666506367389192333e-01 4.248562861382004230e-01 3.547673979049417170e-01 4.022806462894514823e-01
3.664839381865225287e-01 4.246106216368138453e-01 3.546098927519504840e-01 4.020678442483920367e-01
3.663175303181164244e-01 4.243653804207318525e-01 3.544526752742663267e-01 4.018554058699509435e-01
3.661514125094566530e-01 4.241205616054911087e-01 3.542957448317799463e-01 4.016433303963323764e-01
3.659855841370714402e-01 4.238761643078624020e-01 3.541391007852200401e-01 4.014316170706919151e-01
3.658200445813988844e-01 4.236321876494841820e-01 3.539827424992842975e-01 4.012202651406850396e-01
3.656547932221692054e-01 4.233886307515123959e-01 3.538266693380309746e-01 4.010092738532436973e-01
3.654898294440719897e-01 4.231454927411834599e-01 3.536708806705325392e-01 4.007986424609834564e-01
3.653251526288733286e-01 4.229027727426850070e-01 3.535153758630138476e-01 4.005883702132943536e-01
3.651607621634114231e-01 4.226604698864132592e-01 3.533601542868245460e-01 4.003784563653753348e-01
3.649966574340517966e-01 4.224185833025524417e-01 3.532052153129113803e-01 4.001689001719700434e-01
3.648328378314201759e-01 4.221771121265521787e-01 3.530505583165340355e-01 3.999597008927110453e-01
3.646693027442776680e-01 4.219360554920378314e-01 3.528961826711626282e-01 3.997508577852046940e-01
3.645060515644252819e-01 4.216954125364869022e-01 3.527420877533644639e-01 3.995423701105687009e-01
3.643430836877716850e-01 4.214551824024609927e-01 3.525882729438655772e-01 3.993342371346335073e-01
3.641803985070446448e-01 4.212153642291744382e-01 3.524347376202928706e-01 3.991264581197210282e-01
3.640179954192749312e-01 4.209759571611507156e-01 3.522814811646272082e-01 3.989190323330877308e-01
3.638558738236469803e-01 4.207369603457350449e-01 3.521285029610606854e-01 3.987119590444961892e-01
3.636940331187076270e-01 4.204983729298651940e-01 3.519758023932197388e-01 3.985052375230720978e-01
3.635324727069885742e-01 4.202601940654165369e-01 3.518233788487655223e-01 3.982988670425117173e-01
3.633711919905950327e-01 4.200224229041001900e-01 3.516712317150029188e-01 3.980928468761112393e-01
3.632101903738147453e-01 4.197850586004786555e-01 3.515193603814770751e-01 3.978871762997065464e-01
3.630494672626725650e-01 4.195481003114502894e-01 3.513677642395298673e-01 3.976818545911707803e-01
3.628890220647304488e-01 4.193115471960171536e-01 3.512164426821008933e-01 3.974768810301889665e-01
3.627288541881198980e-01 4.190753984141655231e-01 3.510653951027649100e-01 3.972722548971691636e-01
3.625689630441454869e-01 4.188396531298747560e-01 3.509146208983202064e-01 3.970679754761711200e-01
3.624093480449102067e-01 4.186043105083708804e-01 3.507641194664276596e-01 3.968640420522346890e-01
3.622500086040094103e-01 4.183693697169287851e-01 3.506138902062997387e-01 3.966604539121597051e-01
3.620909441346368274e-01 4.181348299226841925e-01 3.504639325168205088e-01 3.964572103423787963e-01
3.619321540547263960e-01 4.179006902985702432e-01 3.503142458016519911e-01 3.962543106347346522e-01
3.617736377824481986e-01 4.176669500181153238e-01 3.501648294647592974e-01 3.960517540814175175e-01
3.616153947355812970e-01 4.174336082547192017e-01 3.500156829097901268e-01 3.958495399742631426e-01
3.614574243369803042e-01 4.172006641879624778e-01 3.498668055454999259e-01 3.956476676108897084e-01
3.612997260074376493e-01 4.169681169953664002e-01 3.497181967786671675e-01 3.954461362866849017e-01
3.611422991710785957e-01 4.167359658586194948e-01 3.495698560194482885e-01 3.952449453008607949e-01
3.609851432543356164e-01 4.165042099623925131e-01 3.494217826803584503e-01 3.950440939553029884e-01
3.608282576827640531e-01 4.162728484906633164e-01 3.492739761731126213e-01 3.948435815509975799e-01
3.606716418844830851e-01 4.160418806306867556e-01 3.491264359120388461e-01 3.946434073918907992e-01
3.605152952897835439e-01 4.158113055725408125e-01 3.489791613136896675e-01 3.944435707844491934e-01
3.603592173292012313e-01 4.155811225069034887e-01 3.488321517949297679e-01 3.942440710354986888e-01
3.602034074360787042e-01 4.153513306280068873e-01 3.486854067754774356e-01 3.940449074550964603e-01
3.600478650439075667e-01 4.151219291305707770e-01 3.485389256752678411e-01 3.938460793535517590e-01
3.598925895885956017e-01 4.148929172124170561e-01 3.483927079167017382e-01 3.936475860439657692e-01
3.597375805060863962e-01 4.146642940717239489e-01 3.482467529222857405e-01 3.934494268395664074e-01
3.595828372351028146e-01 4.144360589101878101e-01 3.481010601173502028e-01 3.932516010567795872e-01
3.594283592151092943e-01 4.142082109306742255e-01 3.479556289280306136e-01 3.930541080129471565e-01
3.592741458877861116e-01 4.139807493389151549e-01 3.478104587827274830e-01 3.928569470279772435e-01
3.591201966948440738e-01 4.137536733409912237e-01 3.476655491099420736e-01 3.926601174218990464e-01
3.589665110814069804e-01 4.135269821472270513e-01 3.475208993416250558e-01 3.924636185186449189e-01
3.588130884922807184e-01 4.133006749678926894e-01 3.473765089094826841e-01 3.922674496418795953e-01
3.586599283732019861e-01 4.130747510146418056e-01 3.472323772462098668e-01 3.920716101163915779e-01
3.585070301732393716e-01 4.128492095032761378e-01 3.470885037878378432e-01 3.918760992707448487e-01
3.583543933428914863e-01 4.126240496515536371e-01 3.469448879719114753e-01 3.916809164352208494e-01
3.582020173323425261e-01 4.123992706771794636e-01 3.468015292357442547e-01 3.914860609398470581e-01
3.580499015923652162e-01 4.121748717988457100e-01 3.466584270173028171e-01 3.912915321153980219e-01
3.578980455783312697e-01 4.119508522408470985e-01 3.465155807591723813e-01 3.910973292978695559e-01
3.577464487455823128e-01 4.117272112277505780e-01 3.463729899039788007e-01 3.909034518233124311e-01
3.575951105502737648e-01 4.115039479853670468e-01 3.462306538952234503e-01 3.907098990287738993e-01
3.574440304485115849e-01 4.112810617397569812e-01 3.460885721764301315e-01 3.905166702513363508e-01
3.572932079010602280e-01 4.110585517226476582e-01 3.459467441957975731e-01 3.903237648333660603e-01
3.571426423690067797e-01 4.108364171664420916e-01 3.458051694019134148e-01 3.901311821176778882e-01
3.569923333136557075e-01 4.106146573040979075e-01 3.456638472436512899e-01 3.899389214474182630e-01
3.568422801966768532e-01 4.103932713692977630e-01 3.455227771703173745e-01 3.897469821662314371e-01
3.566924824843137887e-01 4.101722586012885863e-01 3.453819586358053972e-01 3.895553636229470706e-01
3.565429396427527431e-01 4.099516182395535058e-01 3.452413910940238528e-01 3.893640651664205254e-01
3.563936511391628259e-01 4.097313495250085591e-01 3.451010739999221810e-01 3.891730861466915492e-01
3.562446164399487580e-01 4.095114516979930230e-01 3.449610068077669234e-01 3.889824259130398865e-01
3.560958350180056242e-01 4.092919240066089648e-01 3.448211889783015516e-01 3.887920838220601527e-01
3.559473063427072703e-01 4.090727656952111713e-01 3.446816199688658156e-01 3.886020592265184703e-01
3.557990298882955371e-01 4.088539760140498802e-01 3.445422992416731778e-01 3.884123514846872793e-01
3.556510051266152939e-01 4.086355542109200156e-01 3.444032262566444347e-01 3.882229599522648011e-01
3.555032315346438598e-01 4.084174995398137109e-01 3.442644004788336098e-01 3.880338839907470638e-01
3.553557085876928312e-01 4.081998112531073364e-01 3.441258213717232062e-01 3.878451229598698924e-01
3.552084357633689127e-01 4.079824886061120814e-01 3.439874884011308587e-01 3.876566762220117757e-01
3.550614125432001167e-01 4.077655308589410166e-01 3.438494010368097209e-01 3.874685431439986449e-01
3.549146384046459324e-01 4.075489372673302690e-01 3.437115587445750964e-01 3.872807230882298057e-01
3.547681128311283016e-01 4.073327070941609729e-01 3.435739609961900309e-01 3.870932154238181933e-01
3.546218353058397943e-01 4.071168396023454039e-01 3.434366072632615285e-01 3.869060195197133178e-01
3.544758053117341157e-01 4.069013340548173763e-01 3.432994970172341120e-01 3.867191347446928829e-01
3.543300223361614543e-01 4.066861897198524312e-01 3.431626297339535614e-01 3.865325604725056152e-01
3.541844858645930016e-01 4.064714058638633221e-01 3.430260048874870238e-01 3.863462960749079467e-01
3.540391953858237906e-01 4.062569817573715714e-01 3.428896219552457492e-01 3.861603409274363963e-01
3.538941503884242556e-01 4.060429166709334514e-01 3.427534804144913294e-01 3.859746944054712192e-01
3.537493503653341143e-01 4.058292098804119341e-01 3.426175797468581918e-01 3.857893558893294439e-01
3.536047948061560864e-01 4.056158606581323767e-01 3.424819194307677228e-01 3.856043247557224274e-01
3.534604832053155343e-01 4.054028682822450880e-01 3.423464989494583444e-01 3.854196003867995102e-01
3.533164150570273221e-01 4.051902320309490046e-01 3.422113177860332534e-01 3.852351821645699781e-01
3.531725898563261024e-01 4.049779511836743562e-01 3.420763754244739996e-01 3.850510694720457039e-01
3.530290071018701847e-01 4.047660250242961499e-01 3.419416713523971141e-01 3.848672616963435544e-01
3.528856662909369279e-01 4.045544528353954283e-01 3.418072050561326014e-01 3.846837582231454888e-01
3.527425669223617777e-01 4.043432339016280741e-01 3.416729760236147384e-01 3.845005584399532328e-01
3.525997084989074826e-01 4.041323675124408044e-01 3.415389837467098788e-01 3.843176617387074057e-01
3.524570905198026738e-01 4.039218529535167357e-01 3.414052277138819869e-01 3.841350675075334009e-01
3.523147124909856154e-01 4.037116895185163257e-01 3.412717074202611389e-01 3.839527751420723223e-01
3.521725739149216272e-01 4.035018764974064309e-01 3.411384223576361951e-01 3.837707840342189369e-01
3.520306742975435332e-01 4.032924131844140558e-01 3.410053720212747330e-01 3.835890935797973134e-01
3.518890131476751226e-01 4.030832988773627168e-01 3.408725559093550572e-01 3.834077031779196676e-01
3.517475899706080100e-01 4.028745328703153827e-01 3.407399735166579124e-01 3.832266122238914274e-01
3.516064042770428721e-01 4.026661144638156165e-01 3.406076243433487361e-01 3.830458201190889977e-01
3.514654555780700740e-01 4.024580429591366748e-01 3.404755078900458809e-01 3.828653262654133083e-01
3.513247433845980705e-01 4.022503176576271433e-01 3.403436236572607854e-01 3.826851300646594845e-01
3.511842672091760043e-01 4.020429378627974337e-01 3.402119711471875418e-01 3.825052309205308476e-01
3.510440265664616644e-01 4.018359028808546896e-01 3.400805498641613633e-01 3.823256282391527261e-01
3.509040209724880177e-01 4.016292120198621807e-01 3.399493593139377712e-01 3.821463214282631027e-01
3.507642499433925032e-01 4.014228645882836344e-01 3.398183990027972001e-01 3.819673098962051982e-01
3.506247129971344356e-01 4.012168598969492739e-01 3.396876684409158575e-01 3.817885930557167740e-01
3.504854096509067984e-01 4.010111972560928550e-01 3.395571671357367483e-01 3.816101703164790360e-01
3.503463394261903119e-01 4.008058759811344296e-01 3.394268945985091102e-01 3.814320410924672555e-01
3.502075018446612620e-01 4.006008953879967582e-01 3.392968503407484127e-01 3.812542047979711191e-01
3.500688964293032224e-01 4.003962547943768491e-01 3.391670338753260405e-01 3.810766608488208584e-01
3.499305227019563480e-01 4.001919535169419229e-01 3.390374447140676040e-01 3.808994086596879658e-01
3.497923801882103501e-01 3.999879908769264358e-01 3.389080823725495462e-01 3.807224476494745491e-01
3.496544684136455028e-01 3.997843661958309092e-01 3.387789463664125922e-01 3.805457772371718117e-01
3.495167869062887345e-01 3.995810787982301826e-01 3.386500362137696007e-01 3.803693968445652218e-01
3.493793351940163716e-01 3.993781280088034014e-01 3.385213514326604334e-01 3.801933058933744114e-01
3.492421128048039392e-01 3.991755131526187883e-01 3.383928915412970362e-01 3.800175038055298993e-01
3.491051192728150676e-01 3.989732335620934101e-01 3.382646560640250599e-01 3.798419900098679580e-01
3.489683541268610023e-01 3.987712885638011739e-01 3.381366445200240656e-01 3.796667639294399321e-01
3.488318169003588043e-01 3.985696774898544459e-01 3.380088564330567258e-01 3.794918249924622566e-01
3.486955071268398876e-01 3.983683996727702681e-01 3.378812913270731189e-01 3.793171726273787958e-01
3.485594243441784146e-01 3.981674544502999402e-01 3.377539487303464205e-01 3.791428062675044064e-01
3.484235680849923633e-01 3.979668411544632911e-01 3.376268281660805282e-01 3.789687253404812606e-01
3.482879378889619515e-01 3.977665591256196453e-01 3.374999291644640298e-01 3.787949292818098557e-01
3.481525332948544604e-01 3.975666077033572776e-01 3.373732512548657803e-01 3.786214175260889658e-01
3.480173538424856661e-01 3.973669862287325660e-01 3.372467939677533111e-01 3.784481895091679760e-01
3.478823990707454183e-01 3.971676940420161284e-01 3.371205568327634294e-01 3.782752446659826129e-01
3.477476685236950971e-01 3.969687304896533653e-01 3.369945393846634496e-01 3.781025824372449828e-01
3.476131617429146226e-01 3.967700949155267276e-01 3.368687411558681233e-01 3.779302022610449563e-01
3.474788782734615222e-01 3.965717866677574976e-01 3.367431616822650908e-01 3.777581035793885489e-01
3.473448176602706439e-01 3.963738050945958546e-01 3.366178004996961404e-01 3.775862858342486361e-01
3.472109794491423096e-01 3.961761495455482507e-01 3.364926571449217696e-01 3.774147484686479759e-01
3.470773631897650091e-01 3.959788193748254304e-01 3.363677311585751561e-01 3.772434909299720029e-01
3.469439684289494785e-01 3.957818139336218843e-01 3.362430220785643242e-01 3.770725126625689150e-01
3.468107947156003346e-01 3.955851325757888115e-01 3.361185294457654238e-01 3.769018131141348427e-01
3.466778415999122731e-01 3.953887746569150763e-01 3.359942528019886354e-01 3.767313917334336182e-01
3.465451086346867937e-01 3.951927395358294515e-01 3.358701916911279173e-01 3.765612479715844674e-01
3.464125953726630569e-01 3.949970265715545548e-01 3.357463456570908278e-01 3.763913812797417546e-01
3.462803013682880238e-01 3.948016351253254563e-01 3.356227142455270318e-01 3.762217911110328772e-01
3.461482261759805668e-01 3.946065645586095960e-01 3.354992970021342669e-01 3.760524769186586180e-01
3.460163693522326778e-01 3.944118142355023671e-01 3.353760934747080369e-01 3.758834381581925288e-01
3.458847304538906764e-01 3.942173835207662402e-01 3.352531032114647314e-01 3.757146742856984911e-01
3.457533090422781896e-01 3.940232717845300603e-01 3.351303257650630751e-01 3.755461847622411087e-01
3.456221046734155866e-01 3.938294783911405195e-01 3.350077606830622057e-01 3.753779690431889304e-01
3.454911169091928747e-01 3.936360027118963045e-01 3.348854075188220647e-01 3.752100265904323440e-01
3.453603453118709865e-01 3.934428441187795555e-01 3.347632658261378569e-01 3.750423568663700524e-01
3.452297894436111014e-01 3.932500019839198502e-01 3.346413351587816942e-01 3.748749593333949859e-01
3.450994488664916315e-01 3.930574756796137437e-01 3.345196150705189164e-01 3.747078334539143407e-01
3.449693231497090729e-01 3.928652645865254311e-01 3.343981051221284750e-01 3.745409786982123457e-01
3.448394118552084442e-01 3.926733680773191737e-01 3.342768048673930847e-01 3.743743945287580366e-01
3.447097145510075733e-01 3.924817855318352700e-01 3.341557138660892767e-01 3.742080804147548956e-01
3.445802308050578411e-01 3.922905163300968723e-01 3.340348316780024085e-01 3.740420358254373800e-01
3.444509601852392411e-01 3.920995598523040471e-01 3.339141578629209461e-01 3.738762602300660931e-01
3.443219022655555905e-01 3.919089154858859669e-01 3.337936919866730245e-01 3.737107531046847120e-01
3.441930566125939173e-01 3.917185826100861856e-01 3.336734336079341112e-01 3.735455139173505246e-01
3.440644228001698002e-01 3.915285606126336915e-01 3.335533822924944825e-01 3.733805421441090400e-01
3.439360004020436401e-01 3.913388488814502075e-01 3.334335376061632883e-01 3.732158372610475672e-01
3.438077889918926267e-01 3.911494468046187167e-01 3.333138991147408525e-01 3.730513987442662382e-01
3.436797881433054647e-01 3.909603537703774112e-01 3.331944663840148424e-01 3.728872260698736230e-01
3.435519974361349593e-01 3.907715691743457453e-01 3.330752389859426010e-01 3.727233187209050835e-01
3.434244164441803693e-01 3.905830924055113118e-01 3.329562164866620710e-01 3.725596761739058405e-01
3.432970447470179987e-01 3.903949228596871324e-01 3.328373984580059730e-01 3.723962979118164984e-01
3.431698819241519871e-01 3.902070599328575362e-01 3.327187844718088594e-01 3.722331834176024201e-01
3.430429275550094248e-01 3.900195030211726643e-01 3.326003740999023961e-01 3.720703321742482861e-01
3.429161812214253091e-01 3.898322515237730990e-01 3.324821669165330951e-01 3.719077436674633197e-01
3.427896425055299567e-01 3.896453048403873409e-01 3.323641624963059593e-01 3.717454173833809050e-01
3.426633109915349640e-01 3.894586623733618524e-01 3.322463604159224260e-01 3.715833528105021433e-01
3.425371862622866859e-01 3.892723235237421364e-01 3.321287602508275483e-01 3.714215494359464076e-01
3.424112679030559825e-01 3.890862876955810123e-01 3.320113615788962136e-01 3.712600067495736011e-01
3.422855555014987505e-01 3.889005542958914874e-01 3.318941639803923427e-01 3.710987242439392486e-01
3.421600486440433131e-01 3.887151227305418177e-01 3.317771670344586421e-01 3.709377014103677483e-01
3.420347469188911305e-01 3.885299924076641709e-01 3.316603703220320498e-01 3.707769377422142076e-01
3.419096499147669665e-01 3.883451627362347613e-01 3.315437734246295953e-01 3.706164327335055853e-01
3.417847572227971087e-01 3.881606331282062561e-01 3.314273759261724406e-01 3.704561858809802821e-01
3.416600684340488914e-01 3.879764029957120663e-01 3.313111774105956253e-01 3.702961966814163897e-01
3.415355831395266994e-01 3.877924717510626285e-01 3.311951774618439037e-01 3.701364646316270268e-01
3.414113009342505944e-01 3.876088388113751448e-01 3.310793756678329092e-01 3.699769892328871324e-01
3.412872214096799306e-01 3.874255035899708544e-01 3.309637716130910401e-01 3.698177699827111531e-01
3.411633441643392994e-01 3.872424655084388823e-01 3.308483648890778173e-01 3.696588063863827101e-01
3.410396687918316738e-01 3.870597239830264047e-01 3.307331550825441946e-01 3.695000979439488353e-01
3.409161948897851402e-01 3.868772784347959126e-01 3.306181417842193881e-01 3.693416441599257638e-01
3.407929220573677753e-01 3.866951282868019701e-01 3.305033245863975844e-01 3.691834445406032561e-01
3.406698498900528893e-01 3.865132729581515769e-01 3.303887030778571154e-01 3.690254985883680283e-01
3.405469779923268603e-01 3.863317118784224680e-01 3.302742768561924280e-01 3.688678058154800654e-01
3.404243059616152700e-01 3.861504444694250915e-01 3.301600455122171707e-01 3.687103657266498913e-01
3.403018334006718271e-01 3.859694701592583099e-01 3.300460086419837458e-01 3.685531778324644403e-01
3.401795599122059421e-01 3.857887883762129988e-01 3.299321658415716452e-01 3.683962416435662690e-01
3.400574850988788422e-01 3.856083985487683830e-01 3.298185167070830648e-01 3.682395566706485046e-01
3.399356085688925444e-01 3.854283001119286345e-01 3.297050608400621252e-01 3.680831224305061156e-01
3.398139299229726018e-01 3.852484924924618470e-01 3.295917978348738009e-01 3.679269384319437952e-01
3.396924487710767937e-01 3.850689751278450479e-01 3.294787272949026846e-01 3.677710041938617169e-01
3.395711647195722160e-01 3.848897474517249395e-01 3.293658488201218759e-01 3.676153192313773577e-01
3.394500773758858947e-01 3.847108088991904595e-01 3.292531620116008195e-01 3.674598830608582500e-01
3.393291863520155327e-01 3.845321589107502103e-01 3.291406664749075839e-01 3.673046952037178348e-01
3.392084912551449616e-01 3.843537969216970218e-01 3.290283618110142472e-01 3.671497551762672451e-01
3.390879916975815256e-01 3.841757223733688331e-01 3.289162476259259726e-01 3.669950625004603784e-01
3.389676872903065186e-01 3.839979347058394832e-01 3.288043235244323959e-01 3.668406166969208071e-01
3.388475776479858981e-01 3.838204333635957810e-01 3.286925891149606316e-01 3.666864172903570585e-01
3.387276623843680223e-01 3.836432177903218999e-01 3.285810440051165626e-01 3.665324638045881489e-01
3.386079411145027640e-01 3.834662874314136438e-01 3.284696878038356194e-01 3.663787557649417770e-01
3.384884134525135702e-01 3.832896417314546333e-01 3.283585201192244507e-01 3.662252926958487476e-01
3.383690790152003025e-01 3.831132801382963748e-01 3.282475405620489672e-01 3.660720741247331933e-01
3.382499374208638998e-01 3.829372021017257155e-01 3.281367487445968623e-01 3.659190995807425906e-01
3.381309882887219564e-01 3.827614070728024287e-01 3.280261442801101213e-01 3.657663685941153209e-01
3.380122312365545501e-01 3.825858945011944012e-01 3.279157267805073439e-01 3.656138806936420349e-01
3.378936658846123375e-01 3.824106638396012059e-01 3.278054958601663293e-01 3.654616354108820575e-01
3.377752918553148520e-01 3.822357145434109316e-01 3.276954511356308664e-01 3.653096322798367601e-01
3.376571087704603458e-01 3.820610460675426534e-01 3.275855922229105599e-01 3.651578708339395796e-01
3.375391162513928789e-01 3.818866578666350042e-01 3.274759187376439784e-01 3.650063506062375951e-01
3.374213139223806168e-01 3.817125493988685614e-01 3.273664302983649854e-01 3.648550711330332819e-01
3.373037014102364672e-01 3.815387201255349692e-01 3.272571265261354223e-01 3.647040319534737285e-01
3.371862783381317508e-01 3.813651695040385925e-01 3.271480070385631156e-01 3.645532326028841918e-01
3.370690443340921272e-01 3.811918969975065519e-01 3.270390714580164171e-01 3.644026726219232737e-01
3.369519990251307329e-01 3.810189020681521432e-01 3.269303194059510198e-01 3.642523515502603115e-01
3.368351420364833482e-01 3.808461841764099742e-01 3.268217505021730473e-01 3.641022689257551459e-01
3.367184730029736395e-01 3.806737427937865181e-01 3.267133643758209915e-01 3.639524242966922229e-01
3.366019915499406379e-01 3.805015773812942537e-01 3.266051606469336788e-01 3.638028172012476302e-01
3.364856973093972026e-01 3.803296874077209400e-01 3.264971389420665004e-01 3.636534471848843486e-01
3.363695899133449241e-01 3.801580723420707186e-01 3.263892988878296375e-01 3.635043137931552315e-01
3.362536689935714529e-01 3.799867316533349082e-01 3.262816401108853959e-01 3.633554165716991191e-01
3.361379341818211408e-01 3.798156648106846278e-01 3.261741622397481000e-01 3.632067550682466783e-01
3.360223851138471884e-01 3.796448712880495791e-01 3.260668649055725732e-01 3.630583288334969239e-01
3.359070214224387230e-01 3.794743505562382935e-01 3.259597477358554540e-01 3.629101374141037728e-01
3.357918427440370612e-01 3.793041020904128757e-01 3.258528103616854521e-01 3.627621803607508078e-01
3.356768487166474912e-01 3.791341253677288914e-01 3.257460524157312354e-01 3.626144572259081267e-01
3.355620389782660307e-01 3.789644198655574003e-01 3.256394735307208133e-01 3.624669675621415843e-01
3.354474131668755410e-01 3.787949850614809599e-01 3.255330733394399267e-01 3.623197109221096834e-01
3.353329709204429521e-01 3.786258204332897392e-01 3.254268514747280516e-01 3.621726868585611880e-01
3.352187118825998291e-01 3.784569254653954995e-01 3.253208075749591255e-01 3.620258949304330232e-01
3.351046356906636214e-01 3.782882996353058580e-01 3.252149412724845701e-01 3.618793346899892294e-01
3.349907419897154015e-01 3.781199424295175193e-01 3.251092522072139279e-01 3.617330056979340958e-01
3.348770304217087990e-01 3.779518533312202222e-01 3.250037400161083223e-01 3.615869075117201792e-01
3.347635006292482007e-01 3.777840318245626605e-01 3.248984043368247643e-01 3.614410396896046151e-01
3.346501522594194644e-01 3.776164773989737489e-01 3.247932448114103088e-01 3.612954017947578866e-01
3.345369849550545172e-01 3.774491895393049523e-01 3.246882610778783484e-01 3.611499933858927647e-01
3.344239983617765533e-01 3.772821677337799273e-01 3.245834527770017908e-01 3.610048140248220960e-01
3.343111921288008381e-01 3.771154114748971331e-01 3.244788195530835528e-01 3.608598632773151182e-01
3.341985659032233325e-01 3.769489202529851535e-01 3.243743610484509099e-01 3.607151407069729698e-01
3.340861193327727685e-01 3.767826935593078241e-01 3.242700769061093169e-01 3.605706458781816615e-01
3.339738520671938216e-01 3.766167308876240405e-01 3.241659667710739545e-01 3.604263783575922253e-01
3.338617637562306673e-01 3.764510317319123001e-01 3.240620302884264503e-01 3.602823377119599990e-01
3.337498540526753210e-01 3.762855955898074534e-01 3.239582671062518626e-01 3.601385235114097916e-01
3.336381226072367978e-01 3.761204219568157203e-01 3.238546768706951906e-01 3.599949353239399463e-01
3.335265690724461551e-01 3.759555103307166690e-01 3.237512592297237535e-01 3.598515727196047731e-01
3.334151931008665359e-01 3.757908602095451633e-01 3.236480138314016819e-01 3.597084352685979702e-01
3.333039943481243550e-01 3.756264710950074637e-01 3.235449403268102486e-01 3.595655225444965852e-01
3.331929724698549644e-01 3.754623424890373706e-01 3.234420383671043897e-01 3.594228341209900757e-01
3.330821271216991009e-01 3.752984738937922282e-01 3.233393076035104285e-01 3.592803695718784773e-01
3.329714579593000545e-01 3.751348648116498707e-01 3.232367476873235224e-01 3.591381284710689070e-01
3.328609646383009490e-01 3.749715147452056252e-01 3.231343582699051087e-01 3.589961103925735642e-01
3.327506468222325431e-01 3.748084232061568710e-01 3.230321390102723345e-01 3.588543149189418191e-01
3.326405041649808103e-01 3.746455896955516729e-01 3.229300895582268849e-01 3.587127416225152632e-01
3.325305363280544046e-01 3.744830137232412759e-01 3.228282095709709143e-01 3.585713900838886636e-01
3.324207429729770791e-01 3.743206947993085176e-01 3.227264987057857359e-01 3.584302598837758036e-01
3.323111237612847990e-01 3.741586324340644421e-01 3.226249566200292684e-01 3.582893506030062625e-01
3.322016783545225782e-01 3.739968261380451908e-01 3.225235829711331492e-01 3.581486618225235841e-01
3.320924064142418697e-01 3.738352754220087282e-01 3.224223774166007361e-01 3.580081931233822790e-01
3.319833076062689292e-01 3.736739798017393865e-01 3.223213396181099366e-01 3.578679440913045129e-01
3.318743815930110252e-01 3.735129387893857955e-01 3.222204692341164578e-01 3.577279143084659552e-01
3.317656280430649751e-01 3.733521519042765635e-01 3.221197659290904736e-01 3.575881033637517414e-01
3.316570466195676858e-01 3.731916186598078222e-01 3.220192293623176938e-01 3.574485108403229194e-01
3.315486369899459662e-01 3.730313385744160604e-01 3.219188591972718672e-01 3.573091363260221809e-01
3.314403988216428343e-01 3.728713111667676938e-01 3.218186550975062343e-01 3.571699794088120106e-01
3.313323317827150949e-01 3.727115359564314723e-01 3.217186167272274577e-01 3.570310396774128980e-01
3.312244355455975509e-01 3.725520124681118705e-01 3.216187437549118400e-01 3.568923167253149620e-01
3.311167097741496979e-01 3.723927402170784662e-01 3.215190358408621663e-01 3.567538101369703840e-01
3.310091541457769182e-01 3.722337187340469811e-01 3.214194926584552636e-01 3.566155195113720477e-01
3.309017683270008003e-01 3.720749475377023163e-01 3.213201138706784366e-01 3.564774444360159777e-01
3.307945519911397181e-01 3.719164261545829797e-01 3.212208991471095509e-01 3.563395845057442113e-01
3.306875048115341942e-01 3.717581541114614030e-01 3.211218481574107941e-01 3.562019393155237967e-01
3.305806264615450130e-01 3.716001309353414439e-01 3.210229605713265100e-01 3.560645084604461830e-01
3.304739166145502227e-01 3.714423561534554996e-01 3.209242360586807563e-01 3.559272915357236111e-01
3.303673749490149691e-01 3.712848292989616161e-01 3.208256742942431350e-01 3.557902881420862418e-01
3.302610011366700071e-01 3.711275498976566722e-01 3.207272749463817574e-01 3.556534978731972774e-01
3.301547948581401992e-01 3.709705174855405518e-01 3.206290376920633567e-01 3.555169203322887661e-01
3.300487557875529387e-01 3.708137315915188137e-01 3.205309622020812710e-01 3.553805551157797615e-01
3.299428836041375934e-01 3.706571917504365987e-01 3.204330481521872609e-01 3.552444018256203928e-01
3.298371779871505649e-01 3.705008974973755809e-01 3.203352952182202396e-01 3.551084600638906297e-01
3.297316386158722357e-01 3.703448483676499703e-01 3.202377030761043297e-01 3.549727294327976179e-01
3.296262651696051926e-01 3.701890438968050701e-01 3.201402714018463658e-01 3.548372095346741251e-01
3.295210573315470182e-01 3.700334836249656867e-01 3.200429998752509220e-01 3.547018999760948588e-01
3.294160147817657980e-01 3.698781670889467188e-01 3.199458881731819804e-01 3.545668003604092733e-01
3.293111372041734874e-01 3.697230938300844483e-01 3.198489359762515249e-01 3.544319102951537515e-01
3.292064242800006868e-01 3.695682633869080136e-01 3.197521429625614364e-01 3.542972293851165411e-01
3.291018756943872026e-01 3.694136753025399345e-01 3.196555088140228262e-01 3.541627572393406531e-01
3.289974911325047602e-01 3.692593291203412620e-01 3.195590332126377331e-01 3.540284934670030470e-01
3.288932702795533403e-01 3.691052243839078595e-01 3.194627158404960698e-01 3.538944376774121880e-01
3.287892128207597353e-01 3.689513606370685150e-01 3.193665563797745688e-01 3.537605894800059381e-01
3.286853184418364049e-01 3.687977374243998074e-01 3.192705545131761524e-01 3.536269484848394429e-01
3.285815868352783831e-01 3.686443542982903443e-01 3.191747099299618862e-01 3.534935143092657328e-01
3.284780176835018772e-01 3.684912108000218955e-01 3.190790223097978995e-01 3.533602865600439236e-01
3.283746106780257579e-01 3.683383064812903451e-01 3.189834913411305206e-01 3.532272648536925463e-01
3.282713655099344652e-01 3.681856408935044733e-01 3.188881167120493076e-01 3.530944488063678111e-01
3.281682818674224733e-01 3.680332135850320485e-01 3.187928981079361512e-01 3.529618380312622428e-01
3.280653594416011454e-01 3.678810241077127841e-01 3.186978352170266038e-01 3.528294321447625892e-01
3.279625979260363811e-01 3.677290720163384208e-01 3.186029277299654017e-01 3.526972307659566597e-01
3.278599970126337415e-01 3.675773568640385291e-01 3.185081753358676715e-01 3.525652335122732572e-01
3.277575563913391887e-01 3.674258782019446667e-01 3.184135777220320485e-01 3.524334399991652655e-01
3.276552757622256395e-01 3.672746355927406503e-01 3.183191345855101440e-01 3.523018498529148501e-01
3.275531548141911720e-01 3.671236285867812699e-01 3.182248456127165781e-01 3.521704626880657885e-01
3.274511932441794282e-01 3.669728567436379429e-01 3.181307104978259304e-01 3.520392781277851268e-01
3.273493907491746846e-01 3.668223196231256700e-01 3.180367289351099247e-01 3.519082957953812429e-01
3.272477470261999088e-01 3.666720167852990375e-01 3.179429006189359308e-01 3.517775153143034572e-01
3.271462617723139843e-01 3.665219477904501644e-01 3.178492252437644661e-01 3.516469363081382027e-01
3.270449346846105443e-01 3.663721121991068697e-01 3.177557025041478078e-01 3.515165584006088584e-01
3.269437654602148080e-01 3.662225095720291757e-01 3.176623320947277174e-01 3.513863812155729738e-01
3.268427538029399781e-01 3.660731394776642889e-01 3.175691137166000155e-01 3.512564043840618044e-01
3.267418994074402505e-01 3.659240014743963543e-01 3.174760470621602604e-01 3.511266275275185533e-01
3.266412019802193423e-01 3.657750951340759671e-01 3.173831318351982844e-01 3.509970502800239811e-01
3.265406612175278389e-01 3.656264200172661960e-01 3.172903677313462789e-01 3.508676722666711489e-01
3.264402768205053040e-01 3.654779756902001853e-01 3.171977544505301116e-01 3.507384931173372911e-01
3.263400484922482359e-01 3.653297617214970039e-01 3.171052916933154164e-01 3.506095124626421589e-01
3.262399759358892704e-01 3.651817776800095894e-01 3.170129791603630287e-01 3.504807299333463910e-01
3.261400588575339432e-01 3.650340231381122846e-01 3.169208165552365730e-01 3.503521451634545869e-01
3.260402969614314417e-01 3.648864976662943294e-01 3.168288035797857671e-01 3.502237577851121109e-01
3.259406899508320854e-01 3.647392008341202585e-01 3.167369399349675430e-01 3.500955674295128106e-01
3.258412375354006185e-01 3.645921322185254887e-01 3.166452253279267159e-01 3.499675737347266447e-01
3.257419394205309793e-01 3.644452913918575510e-01 3.165536594617889277e-01 3.498397763344155420e-01
3.256427953130027753e-01 3.642986779282071375e-01 3.164622420410634906e-01 3.497121748638070682e-01
3.255438049217715957e-01 3.641522914042903403e-01 3.163709727723982845e-01 3.495847689605272590e-01
3.254449679558339970e-01 3.640061313970604506e-01 3.162798513625393326e-01 3.494575582623473675e-01
3.253462841242261705e-01 3.638601974837051278e-01 3.161888775183311906e-01 3.493305424071819765e-01
3.252477531360215557e-01 3.637144892416448450e-01 3.160980509467128385e-01 3.492037210330868335e-01
3.251493747067499274e-01 3.635690062557098146e-01 3.160073713608461121e-01 3.490770937850275479e-01
3.250511485416016644e-01 3.634237480993581793e-01 3.159168384640823057e-01 3.489506602971682581e-01
3.249530743583754488e-01 3.632787143603352087e-01 3.158264519718661512e-01 3.488244202170679986e-01
3.248551518654005932e-01 3.631339046159881012e-01 3.157362115906638400e-01 3.486983731824040422e-01
3.247573807774759014e-01 3.629893184510856741e-01 3.156461170331741339e-01 3.485725188377740147e-01
3.246597608094470844e-01 3.628449554506367747e-01 3.155561680121988788e-01 3.484468568279252554e-01
3.245622916762045396e-01 3.627008151998884489e-01 3.154663642406407842e-01 3.483213867977523193e-01
3.244649730926824072e-01 3.625568972843239979e-01 3.153767054315020912e-01 3.481961083922959221e-01
3.243678047738561276e-01 3.624132012896606470e-01 3.152871912978831848e-01 3.480710212567415529e-01
3.242707864354529290e-01 3.622697268026427997e-01 3.151978215536592187e-01 3.479461250371668202e-01
3.241739177996670884e-01 3.621264734174263755e-01 3.151085959189305341e-01 3.478214193865571402e-01
3.240771985781721876e-01 3.619834407166004908e-01 3.150195141038220070e-01 3.476969039469229306e-01
3.239806284931954772e-01 3.618406282947295716e-01 3.149305758285796397e-01 3.475725783714836981e-01
3.238842072638676850e-01 3.616980357431046067e-01 3.148417808105536397e-01 3.474484423102973119e-01
3.237879346083312737e-01 3.615556626520980421e-01 3.147531287662094779e-01 3.473244954124836137e-01
3.236918102473567149e-01 3.614135086152032161e-01 3.146646194145752973e-01 3.472007373300259325e-01
3.235958339017624419e-01 3.612715732261506107e-01 3.145762524747806044e-01 3.470771677150568113e-01
3.235000052928357905e-01 3.611298560793795298e-01 3.144880276664595575e-01 3.469537862203020961e-01
3.234043241466617036e-01 3.609883567748681799e-01 3.143999447134989134e-01 3.468305925032159620e-01
3.233087901804254649e-01 3.608470749028442337e-01 3.143120033310213279e-01 3.467075862116206775e-01
3.232134031217477887e-01 3.607060100653672330e-01 3.142242032448862576e-01 3.465847670052204510e-01
3.231181626906580728e-01 3.605651618562068506e-01 3.141365441737979380e-01 3.464621345358629423e-01
3.230230686170756926e-01 3.604245298803525066e-01 3.140490258459346928e-01 3.463396884658829222e-01
3.229281206231363055e-01 3.602841137342898681e-01 3.139616479821165096e-01 3.462174284495359022e-01
3.228333184347534912e-01 3.601439130189023619e-01 3.138744103068158431e-01 3.460953541451431970e-01
3.227386617786172640e-01 3.600039273361218539e-01 3.137873125452995682e-01 3.459734652119385578e-01
3.226441503814674872e-01 3.598641562881170208e-01 3.137003544229359786e-01 3.458517613093051724e-01
3.225497839732028305e-01 3.597245994807606873e-01 3.136135356681550301e-01 3.457302421000386650e-01
3.224555622811752786e-01 3.595852565172658055e-01 3.135268560070159638e-01 3.456089072443578325e-01
3.223614850312135904e-01 3.594461269993280417e-01 3.134403151641830809e-01 3.454877564009814495e-01
3.222675519591008397e-01 3.593072105399228167e-01 3.133539128738480062e-01 3.453667892391675265e-01
3.221737627896226752e-01 3.591685067399428277e-01 3.132676488597903042e-01 3.452460054167342252e-01
3.220801172544601187e-01 3.590300152081489227e-01 3.131815228524049699e-01 3.451254045988293440e-01
3.219866150862205068e-01 3.588917355545132026e-01 3.130955345830217507e-01 3.450049864516677722e-01
3.218932560173931590e-01 3.587536673890549532e-01 3.130096837829112189e-01 3.448847506414361441e-01
3.218000397800535040e-01 3.586158103215106308e-01 3.129239701830037190e-01 3.447646968339835305e-01
3.217069661076123466e-01 3.584781639632829142e-01 3.128383935155519824e-01 3.446448246966541951e-01
3.216140347324823456e-01 3.583407279248406185e-01 3.127529535119133453e-01 3.445251338958427723e-01
3.215212453874164988e-01 3.582035018172098351e-01 3.126676499038222312e-01 3.444056240983979222e-01
3.214285978130615451e-01 3.580664852603880344e-01 3.125824824305712402e-01 3.442862949795307825e-01
3.213360917376610892e-01 3.579296778607320428e-01 3.124974508197123080e-01 3.441671462015584715e-01
3.212437269046148902e-01 3.577930792416590400e-01 3.124125548132598573e-01 3.440481774427647244e-01
3.211515030458121367e-01 3.576566890139400434e-01 3.123277941423374671e-01 3.439293883694761189e-01
3.210594198991558179e-01 3.575205067952216820e-01 3.122431685438380455e-01 3.438107786544113420e-01
3.209674772030795542e-01 3.573845322039164718e-01 3.121586777552112779e-01 3.436923479709393936e-01
3.208756746960740869e-01 3.572487648586758491e-01 3.120743215140122651e-01 3.435740959925838167e-01
3.207840121166848912e-01 3.571132043783876719e-01 3.119900995579008574e-01 3.434560223930204770e-01
3.206924892035114549e-01 3.569778503821744442e-01 3.119060116246396008e-01 3.433381268460770630e-01
3.206011057004001241e-01 3.568427024951739690e-01 3.118220574570277348e-01 3.432204090311631317e-01
3.205098613442822209e-01 3.567077603350005122e-01 3.117382367913461572e-01 3.431028686205515599e-01
3.204187558782313761e-01 3.565730235262794534e-01 3.116545493697627789e-01 3.429855052930325110e-01
3.203277890413481765e-01 3.564384916893880151e-01 3.115709949307230442e-01 3.428683187233378393e-01
3.202369605818379816e-01 3.563041644550082321e-01 3.114875732213701065e-01 3.427513085958092676e-01
3.201462702379954117e-01 3.561700414429664341e-01 3.114042839794861628e-01 3.426344745845249506e-01
3.200557177541217824e-01 3.560361222799459657e-01 3.113211269486091948e-01 3.425178163699351130e-01
3.199653028745785277e-01 3.559024065928688696e-01 3.112381018723843762e-01 3.424013336326465207e-01
3.198750253437848134e-01 3.557688940088934992e-01 3.111552084945629071e-01 3.422850260534202604e-01
3.197848849062165932e-01 3.556355841554134645e-01 3.110724465590002374e-01 3.421688933131709631e-01
3.196948813125382038e-01 3.555024766668752334e-01 3.109898158154760228e-01 3.420529350993675721e-01
3.196050143030442769e-01 3.553695711663646395e-01 3.109073160039779182e-01 3.419371510887466159e-01
3.195152836275993447e-01 3.552368672877805333e-01 3.108249468736268839e-01 3.418215409681292782e-01
3.194256890318330488e-01 3.551043646604833959e-01 3.107427081695749993e-01 3.417061044200099262e-01
3.193362302675184505e-01 3.549720629208334421e-01 3.106605996428535299e-01 3.415908411333864469e-01
3.192469070794513586e-01 3.548399616976043447e-01 3.105786210379230528e-01 3.414757507900700872e-01
3.191577192177787459e-01 3.547080606256881596e-01 3.104967721043719875e-01 3.413608330775487754e-01
3.190686664327102573e-01 3.545763593402155300e-01 3.104150525918968895e-01 3.412460876834682022e-01
3.189797484745163225e-01 3.544448574765532434e-01 3.103334622503015061e-01 3.411315142956302671e-01
3.188909650935272677e-01 3.543135546703037320e-01 3.102520008294962217e-01 3.410171126019925780e-01
3.188023160401317613e-01 3.541824505573027415e-01 3.101706680794960591e-01 3.409028822906666756e-01
3.187138010688384537e-01 3.540515447781311664e-01 3.100894637542719323e-01 3.407888230541506469e-01
3.186254199306456369e-01 3.539208369696376089e-01 3.100083876045151565e-01 3.406749345813766539e-01
3.185371723774902408e-01 3.537903267698813137e-01 3.099274393818562401e-01 3.405612165623478349e-01
3.184490581637683393e-01 3.536600138198199850e-01 3.098466188403058430e-01 3.404476686897220938e-01
3.183610770452112715e-01 3.535298977620611183e-01 3.097659257351889073e-01 3.403342906576396487e-01
3.182732287736087518e-01 3.533999782350011887e-01 3.096853598181429912e-01 3.402210821562280940e-01
3.181855131049887708e-01 3.532702548819099397e-01 3.096049208448717338e-01 3.401080428801215305e-01
3.180979297954435459e-01 3.531407273462939256e-01 3.095246085711872430e-01 3.399951725241118772e-01
3.180104786011281326e-01 3.530113952718951231e-01 3.094444227530097069e-01 3.398824707831486491e-01
3.179231592782590932e-01 3.528822583026892667e-01 3.093643631463659505e-01 3.397699373523375699e-01
3.178359715818941944e-01 3.527533160815314317e-01 3.092844295073885474e-01 3.396575719269392390e-01
3.177489152721464372e-01 3.526245682570522400e-01 3.092046215971013257e-01 3.395453742076255388e-01
3.176619901041941030e-01 3.524960144725703959e-01 3.091249391705827576e-01 3.394333438885772658e-01
3.175751958377671658e-01 3.523676543766205427e-01 3.090453819872722718e-01 3.393214806688041874e-01
3.174885322314600078e-01 3.522394876166407562e-01 3.089659498055843390e-01 3.392097842462294954e-01
3.174019990487109144e-01 3.521115138456069049e-01 3.088866423885707757e-01 3.390982543239062230e-01
3.173155960462998859e-01 3.519837327092711909e-01 3.088074594930279027e-01 3.389868905980596980e-01
3.172293229862101493e-01 3.518561438593214574e-01 3.087284008807298363e-01 3.388756927704181798e-01
3.171431796304878259e-01 3.517287469476776396e-01 3.086494663135591066e-01 3.387646605428692448e-01
3.170571657412415423e-01 3.516015416264913207e-01 3.085706555535073226e-01 3.386537936174581209e-01
3.169712810806407099e-01 3.514745275481438447e-01 3.084919683626730635e-01 3.385430916963875769e-01
3.168855254109149144e-01 3.513477043652452614e-01 3.084134045032612681e-01 3.384325544820159792e-01
3.167998984979936150e-01 3.512210717346690991e-01 3.083349637410277011e-01 3.383221816806377125e-01
3.167144001053667779e-01 3.510946293107455318e-01 3.082566458394681574e-01 3.382119729961060028e-01
3.166290299950733633e-01 3.509683767463573356e-01 3.081784505607548241e-01 3.381019281308620394e-01
3.165437879360613604e-01 3.508423137022068650e-01 3.081003776736453981e-01 3.379920467946110896e-01
3.164586736919744459e-01 3.507164398332768829e-01 3.080224269419278849e-01 3.378823286916455837e-01
3.163736870278345825e-01 3.505907547962385240e-01 3.079445981307432634e-01 3.377727735277816778e-01
3.162888277114198066e-01 3.504652582509769632e-01 3.078668910078870558e-01 3.376633810117872780e-01
3.162040955105733797e-01 3.503399498576091342e-01 3.077893053412650848e-01 3.375541508525901624e-01
3.161194901932039558e-01 3.502148292764833415e-01 3.077118408988926967e-01 3.374450827592773150e-01
3.160350115272828608e-01 3.500898961681760957e-01 3.076344974488924300e-01 3.373361764410932051e-01
3.159506592808445924e-01 3.499651501934930020e-01 3.075572747594944589e-01 3.372274316074397871e-01
3.158664332219852100e-01 3.498405910134665397e-01 3.074801725990351509e-01 3.371188479678749461e-01
3.157823331206210393e-01 3.497162182913033934e-01 3.074031907376192363e-01 3.370104252339354289e-01
3.156983587507167233e-01 3.495920316948515905e-01 3.073263289492252359e-01 3.369021631214441648e-01
3.156145098768874946e-01 3.494680308817625369e-01 3.072495869990418127e-01 3.367940613366274261e-01
3.155307862758767734e-01 3.493442155232754365e-01 3.071729646637679223e-01 3.366861195983690824e-01
3.154471877165274107e-01 3.492205852820380318e-01 3.070964617126822893e-01 3.365783376174584784e-01
3.153637139702453740e-01 3.490971398236931700e-01 3.070200779175332184e-01 3.364707151074323721e-01
3.152803648106388690e-01 3.489738788164780670e-01 3.069438130521965902e-01 3.363632517841981251e-01
3.151971400113827149e-01 3.488508019288595885e-01 3.068676668906575866e-01 3.362559473638230823e-01
3.151140393462181777e-01 3.487279088295339169e-01 3.067916392070104692e-01 3.361488015625333503e-01
3.150310625889516380e-01 3.486051991874246081e-01 3.067157297754572465e-01 3.360418140967131873e-01
3.149482095134537030e-01 3.484826726716823697e-01 3.066399383703067305e-01 3.359349846829033925e-01
3.148654798936578181e-01 3.483603289516824519e-01 3.065642647659743703e-01 3.358283130378014181e-01
3.147828735087066510e-01 3.482381677027183153e-01 3.064887087418396994e-01 3.357217988835827782e-01
3.147003901319357366e-01 3.481161885938128253e-01 3.064132700718443791e-01 3.356154419365059982e-01
3.146180295405012761e-01 3.479943912983702869e-01 3.063379485335842589e-01 3.355092419168717033e-01
3.145357915099972201e-01 3.478727754882209311e-01 3.062627439032251653e-01 3.354031985434546836e-01
3.144536758222656325e-01 3.477513408422590047e-01 3.061876559628768368e-01 3.352973115415787686e-01
3.143716822508777486e-01 3.476300870303846713e-01 3.061126844868866659e-01 3.351915806281067223e-01
3.142898105752391369e-01 3.475090137291040882e-01 3.060378292551548252e-01 3.350860055260225789e-01
3.142080605748238664e-01 3.473881206151516188e-01 3.059630900476911775e-01 3.349805859584699674e-01
3.141264320291736745e-01 3.472674073654889448e-01 3.058884666446140543e-01 3.348753216487511120e-01
3.140449247178974113e-01 3.471468736573040670e-01 3.058139588261497566e-01 3.347702123203262214e-01
3.139635384206694857e-01 3.470265191680099726e-01 3.057395663726314439e-01 3.346652576968129345e-01
3.138822729172294212e-01 3.469063435752434699e-01 3.056652890644986909e-01 3.345604575019849314e-01
3.138011279946162357e-01 3.467863465648601262e-01 3.055911266891210287e-01 3.344558114672417370e-01
3.137201034275421407e-01 3.466665278092434521e-01 3.055170790222844768e-01 3.343513193113432647e-01
3.136391990025213516e-01 3.465468869939709595e-01 3.054431458509513919e-01 3.342469807653228875e-01
3.135584144982252464e-01 3.464274237961037506e-01 3.053693269547314570e-01 3.341427955522067728e-01
3.134777497040850958e-01 3.463081379047425190e-01 3.052956221234255363e-01 3.340387634062130795e-01
3.133972043982099498e-01 3.461890289966286227e-01 3.052220311362011107e-01 3.339348840499646864e-01
3.133167783657671013e-01 3.460700967564510067e-01 3.051485537789251357e-01 3.338311572134552985e-01
3.132364713919936205e-01 3.459513408691258785e-01 3.050751898375746451e-01 3.337275826268387147e-01
3.131562832621960224e-01 3.458327610197944324e-01 3.050019390982345868e-01 3.336241600204269409e-01
3.130762137617493224e-01 3.457143568938230715e-01 3.049288013470981551e-01 3.335208891246900786e-01
3.129962626760960931e-01 3.455961281768015758e-01 3.048557763704653478e-01 3.334177696702558813e-01
3.129164297907457426e-01 3.454780745545421028e-01 3.047828639547427998e-01 3.333148013879084215e-01
3.128367148925541019e-01 3.453601957144923351e-01 3.047100638876491518e-01 3.332119840099070918e-01
3.127571177730910645e-01 3.452424913494512304e-01 3.046373759613876797e-01 3.331093172734552743e-01
3.126776382125104892e-01 3.451249611397635420e-01 3.045647999574473963e-01 3.330068009040807464e-01
3.125982760073908739e-01 3.450076047840519022e-01 3.044923356728360675e-01 3.329044346443200686e-01
3.125190309387032572e-01 3.448904219638589952e-01 3.044199828898987437e-01 3.328022182207182045e-01
3.124399027998536749e-01 3.447734123745989643e-01 3.043477414027387362e-01 3.327001513727159687e-01
3.123608913808281207e-01 3.446565757080579107e-01 3.042756110022787897e-01 3.325982338363167590e-01
3.122819964692815087e-01 3.445399116535962092e-01 3.042035914765457427e-01 3.324964653443985840e-01
3.122032178562424987e-01 3.444234199044431954e-01 3.041316826162159814e-01 3.323948456327766032e-01
3.121245553328097500e-01 3.443071001540511378e-01 3.040598842134341617e-01 3.322933744389112709e-01
3.120460086901511998e-01 3.441909520960947932e-01 3.039881960604802202e-01 3.321920515004504471e-01
3.119675777195036748e-01 3.440749754244697423e-01 3.039166179497385101e-01 3.320908765551972563e-01
3.118892622137172665e-01 3.439591698349966920e-01 3.038451496751526926e-01 3.319898493426986508e-01
3.118110619681800366e-01 3.438435350264394397e-01 3.037737910330957636e-01 3.318889696051953164e-01
3.117329767704049015e-01 3.437280706890222248e-01 3.037025418125667842e-01 3.317882370769126843e-01
3.116550064184247515e-01 3.436127765247142807e-01 3.036314018125079173e-01 3.316876515029789640e-01
3.115771507027584875e-01 3.434976522273435751e-01 3.035603708248282295e-01 3.315872126208796455e-01
3.114994094220734366e-01 3.433826974998659964e-01 3.034894486491453991e-01 3.314869201765608397e-01
3.114217823664038320e-01 3.432679120358633207e-01 3.034186350769921825e-01 3.313867739071780227e-01
3.113442693323842381e-01 3.431532955363371107e-01 3.033479299061525580e-01 3.312867735567550098e-01
3.112668701192886078e-01 3.430388477053406548e-01 3.032773329369323756e-01 3.311869188721098256e-01
3.111895845200386979e-01 3.429245682400686723e-01 3.032068439637004009e-01 3.310872095936166493e-01
3.111124123311705403e-01 3.428104568418419151e-01 3.031364627842654258e-01 3.309876454654470113e-01
3.110353533496017508e-01 3.426965132125445734e-01 3.030661891968343125e-01 3.308882262322475065e-01
3.109584073742826527e-01 3.425827370564419327e-01 3.029960230015649181e-01 3.307889516408353825e-01
3.108815742035004326e-01 3.424691280772101387e-01 3.029259639980297347e-01 3.306898214374281997e-01
3.108048536328004152e-01 3.423556859756467508e-01 3.028560119832621744e-01 3.305908353655130361e-01
3.107282454600678312e-01 3.422424104552689306e-01 3.027861667565354131e-01 3.304919931710620373e-01
3.106517494911643640e-01 3.421293012285196444e-01 3.027164281246610411e-01 3.303932946083160127e-01
3.105753655163815963e-01 3.420163579908341855e-01 3.026467958798496061e-01 3.302947394156196537e-01
3.104990933450515467e-01 3.419035804587580163e-01 3.025772698322518606e-01 3.301963273509381791e-01
3.104229327706590214e-01 3.417909683315248359e-01 3.025078497771586106e-01 3.300980581560590266e-01
3.103468835949041993e-01 3.416785213175558278e-01 3.024385355176226198e-01 3.299999315812821576e-01
3.102709456222336737e-01 3.415662391284353672e-01 3.023693268593159456e-01 3.299019473798046609e-01
3.101951186531804461e-01 3.414541214715779427e-01 3.023002236042700019e-01 3.298041053008921586e-01
3.101194024886189671e-01 3.413421680549136306e-01 3.022312255548760818e-01 3.297064050942428715e-01
3.100437969311697350e-01 3.412303785884339691e-01 3.021623325152041906e-01 3.296088465114274113e-01
3.099683017817691510e-01 3.411187527804158126e-01 3.020935442894287504e-01 3.295114293041707665e-01
3.098929168444956028e-01 3.410072903427327495e-01 3.020248606847912853e-01 3.294141532275833839e-01
3.098176419218382494e-01 3.408959909856481563e-01 3.019562815052039273e-01 3.293170180331846386e-01
3.097424768157926445e-01 3.407848544190202889e-01 3.018878065541547029e-01 3.292200234720722984e-01
3.096674213328826086e-01 3.406738803578283625e-01 3.018194356394278688e-01 3.291231693000699066e-01
3.095924752800655599e-01 3.405630685176649353e-01 3.017511685692547685e-01 3.290264552735288617e-01
3.095176384591546426e-01 3.404524186086010373e-01 3.016830051470764662e-01 3.289298811436171532e-01
3.094429106789489681e-01 3.403419303485296643e-01 3.016149451829355788e-01 3.288334466687421465e-01
3.093682917459944504e-01 3.402316034530016853e-01 3.015469884847994386e-01 3.287371516050878739e-01
3.092937814643409444e-01 3.401214376349595558e-01 3.014791348583323316e-01 3.286409957063687326e-01
3.092193796422460506e-01 3.400114326121095321e-01 3.014113841131894622e-01 3.285449787306903846e-01
3.091450860880363694e-01 3.399015881023699226e-01 3.013437360591315617e-01 3.284491004363135347e-01
3.090709006101752254e-01 3.397919038239446410e-01 3.012761905060871159e-01 3.283533605817223755e-01
3.089968230169262697e-01 3.396823794949533348e-01 3.012087472638373398e-01 3.282577589252807515e-01
3.089228531170230552e-01 3.395730148341678523e-01 3.011414061426442301e-01 3.281622952259170001e-01
3.088489907189984063e-01 3.394638095602747763e-01 3.010741669526214026e-01 3.280669692424381112e-01
3.087752356315191515e-01 3.393547633922424089e-01 3.010070295040480071e-01 3.279717807338722868e-01
3.087015876633181222e-01 3.392458760492470526e-01 3.009399936073047788e-01 3.278767294593991632e-01
3.086280466309321291e-01 3.391371472591752090e-01 3.008730590801341753e-01 3.277818151862596507e-01
3.085546123382640893e-01 3.390285767361636005e-01 3.008062257284638275e-01 3.276870376688617581e-01
3.084812846009981624e-01 3.389201642074288756e-01 3.007394933693140482e-01 3.275923966737402937e-01
3.084080632258826560e-01 3.388119093905031520e-01 3.006728618113608253e-01 3.274978919583799719e-01
3.083349480322534197e-01 3.387038120168813227e-01 3.006063308751273366e-01 3.274035232932103745e-01
3.082619388259676962e-01 3.385958718033831860e-01 3.005399003685315096e-01 3.273092904349721444e-01
3.081890354209050886e-01 3.384880884757754393e-01 3.004735701070557208e-01 3.272151931486851906e-01
3.081162376310162543e-01 3.383804617600350007e-01 3.004073399062869854e-01 3.271212311995240207e-01
3.080435452703220167e-01 3.382729913823479539e-01 3.003412095819162908e-01 3.270274043528166308e-01
3.079709581529129214e-01 3.381656770691088276e-01 3.002751789497380974e-01 3.269337123740437279e-01
3.078984760929484588e-01 3.380585185469203169e-01 3.002092478256496721e-01 3.268401550288385082e-01
3.078260989046567864e-01 3.379515155425917849e-01 3.001434160256508665e-01 3.267467320829864907e-01
3.077538264023339520e-01 3.378446677831391520e-01 3.000776833658431730e-01 3.266534433024244621e-01
3.076816584003438382e-01 3.377379749957840072e-01 3.000120496624292254e-01 3.265602884532396444e-01
3.076095947175235268e-01 3.376314369127896287e-01 2.999465147358429951e-01 3.264672673061658204e-01
3.075376351693366872e-01 3.375250532628464861e-01 2.998810784033931198e-01 3.263743796285750176e-01
3.074657795692863349e-01 3.374188237726240547e-01 2.998157404805885662e-01 3.262816251859210204e-01
3.073940277393725218e-01 3.373127481782478010e-01 2.997505007909390118e-01 3.261890037524057817e-01
3.073223794929759167e-01 3.372068262065133215e-01 2.996853591499132330e-01 3.260965150935205559e-01
3.072508346467232587e-01 3.371010575879097027e-01 2.996203153760600424e-01 3.260041589781496052e-01
3.071793930250517612e-01 3.369954420616241841e-01 2.995553692952821478e-01 3.259119351832185374e-01
3.071080544413550828e-01 3.368899793548567057e-01 2.994905207231729483e-01 3.258198434744762340e-01
3.070368187148551642e-01 3.367846692013313770e-01 2.994257694808222792e-01 3.257278836236929820e-01
3.069656856652163701e-01 3.366795113353864832e-01 2.993611153897718924e-01 3.256360554031704213e-01
3.068946551121733424e-01 3.365745054915654788e-01 2.992965582716653472e-01 3.255443585853617927e-01
3.068237268755305003e-01 3.364696514046173204e-01 2.992320979482478438e-01 3.254527929428709943e-01
3.067529007751611525e-01 3.363649488094946349e-01 2.991677342413658902e-01 3.253613582484525257e-01
3.066821766311566000e-01 3.362603974415172559e-01 2.991034669731059137e-01 3.252700542751625346e-01
3.066115542700768026e-01 3.361559970432251854e-01 2.990392959716476895e-01 3.251788808027237798e-01
3.065410335068358694e-01 3.360517473445168712e-01 2.989752210543020761e-01 3.250878375990794988e-01
3.064706141637374426e-01 3.359476480835209000e-01 2.989112420453353680e-01 3.249969244397780122e-01
3.064002960681145304e-01 3.358436990040052361e-01 2.988473587737576209e-01 3.249061411055647608e-01
3.063300790358791659e-01 3.357398998373458121e-01 2.987835710579226367e-01 3.248154873656400876e-01
3.062599628951352404e-01 3.356362503284086030e-01 2.987198787276327816e-01 3.247249630016913469e-01
3.061899474673616672e-01 3.355327502149245689e-01 2.986562816065242432e-01 3.246345677887424452e-01
3.061200325742316486e-01 3.354293992349643427e-01 2.985927795184509237e-01 3.245443015020948452e-01
3.060502180408574691e-01 3.353261971304932754e-01 2.985293722905203451e-01 3.244541639206270922e-01
3.059805036944405199e-01 3.352231436458908975e-01 2.984660597518298819e-01 3.243641548254205254e-01
3.059108893574224997e-01 3.351202385204469780e-01 2.984028417270578881e-01 3.242742739927936269e-01
3.058413748544227539e-01 3.350174814959632763e-01 2.983397180429555595e-01 3.241845212013584887e-01
3.057719600108352309e-01 3.349148723152146623e-01 2.982766885270335955e-01 3.240948962305927883e-01
3.057026446542411291e-01 3.348124107234969338e-01 2.982137530088836974e-01 3.240053988622756953e-01
3.056334286107391107e-01 3.347100964646060328e-01 2.981509113167445379e-01 3.239160288767563567e-01
3.055643117047592838e-01 3.346079292806353744e-01 2.980881632773292322e-01 3.238267860527667130e-01
3.054952937619737630e-01 3.345059089151632414e-01 2.980255087185473273e-01 3.237376701703795767e-01
3.054263746149764591e-01 3.344040351194708105e-01 2.979629474748156648e-01 3.236486810167764627e-01
3.053575540866944604e-01 3.343023076343779598e-01 2.979004793715446242e-01 3.235598183693958463e-01
3.052888320069880868e-01 3.342007262084197294e-01 2.978381042406630375e-01 3.234710820127968955e-01
3.052202082027574703e-01 3.340992905870134311e-01 2.977758219113655347e-01 3.233824717286091777e-01
3.051516825061391103e-01 3.339980005214313596e-01 2.977136322177756367e-01 3.232939873038556677e-01
3.050832547412605233e-01 3.338968557543021132e-01 2.976515349865639370e-01 3.232056285175056720e-01
3.050149247388921347e-01 3.337958560356483750e-01 2.975895300506449792e-01 3.231173951553497625e-01
3.049466923333404300e-01 3.336950011194843024e-01 2.975276172462713031e-01 3.230292870068425803e-01
3.048785573501884283e-01 3.335942907503993138e-01 2.974657964015753886e-01 3.229413038526622870e-01
3.048105196202899880e-01 3.334937246788733933e-01 2.974040673496498033e-01 3.228534454789125374e-01
3.047425789745696889e-01 3.333933026555854218e-01 2.973424299236861468e-01 3.227657116718457009e-01
3.046747352440223877e-01 3.332930244314129542e-01 2.972808839569756056e-01 3.226781022178611402e-01
3.046069882597129963e-01 3.331928897574311654e-01 2.972194292829072881e-01 3.225906169035058224e-01
3.045393378567571308e-01 3.330928983892672002e-01 2.971580657386881374e-01 3.225032555195097017e-01
3.044717838649212416e-01 3.329930500768177315e-01 2.970967931565600129e-01 3.224160178512546771e-01
3.044043261144228629e-01 3.328933445705942740e-01 2.970356113692198541e-01 3.223289036846564426e-01
3.043369644406939689e-01 3.327937816269314619e-01 2.969745202142681229e-01 3.222419128109927922e-01
3.042696986779392931e-01 3.326943610009415186e-01 2.969135195281913941e-01 3.221550450203720661e-01
3.042025286557910047e-01 3.325950824428570707e-01 2.968526091432378555e-01 3.220683000983442512e-01
3.041354542126465388e-01 3.324959457126143714e-01 2.967917888998750642e-01 3.219816778394175572e-01
3.040684751801057684e-01 3.323969505628369681e-01 2.967310586322538524e-01 3.218951780312868105e-01
3.040015913907269662e-01 3.322980967473163627e-01 2.966704181754530323e-01 3.218088004626939447e-01
3.039348026846511730e-01 3.321993840282517207e-01 2.966098673716642264e-01 3.217225449301367446e-01
3.038681088944422126e-01 3.321008121596784046e-01 2.965494060560353029e-01 3.216364112225119642e-01
3.038015098546833492e-01 3.320023808979578606e-01 2.964890340656325396e-01 3.215503991308379939e-01
3.037350054017640133e-01 3.319040900015445827e-01 2.964287512392395629e-01 3.214645084480357018e-01
3.036685953721439124e-01 3.318059392290877430e-01 2.963685574157381986e-01 3.213787389671726169e-01
3.036022796023535864e-01 3.317079283394319122e-01 2.963084524341075277e-01 3.212930904814614852e-01
3.035360579289933525e-01 3.316100570916161172e-01 2.962484361334238869e-01 3.212075627842603809e-01
3.034699301887333611e-01 3.315123252448730629e-01 2.961885083528599250e-01 3.211221556690726509e-01
3.034038962211989543e-01 3.314147325617813333e-01 2.961286689343777256e-01 3.210368689324652469e-01
3.033379558648636176e-01 3.313172788037779259e-01 2.960689177188959298e-01 3.209517023699133831e-01
3.032721089535206360e-01 3.312199637273054442e-01 2.960092545429965916e-01 3.208666557722318347e-01
3.032063553293530278e-01 3.311227870980865684e-01 2.959496792511225327e-01 3.207817289387965842e-01
3.031406948307216465e-01 3.310257486777860025e-01 2.958901916841801816e-01 3.206969216651900934e-01
3.030751272955315434e-01 3.309288482276873111e-01 2.958307916826825035e-01 3.206122337466076888e-01
3.030096525638054095e-01 3.308320855115025605e-01 2.957714790891489143e-01 3.205276649804602029e-01
3.029442704778572693e-01 3.307354602955613898e-01 2.957122537482666513e-01 3.204432151665470574e-01
3.028789808730614208e-01 3.306389723387326840e-01 2.956531154985890808e-01 3.203588840980606811e-01
3.028137835906700714e-01 3.305426214064185464e-01 2.955940641843038397e-01 3.202746715743389760e-01
3.027486784762376537e-01 3.304464072688321208e-01 2.955350996531838637e-01 3.201905773986442050e-01
3.026836653666973298e-01 3.303503296868908756e-01 2.954762217449898309e-01 3.201066013655967657e-01
3.026187441037866965e-01 3.302543884268718255e-01 2.954174303037270799e-01 3.200227432744566225e-01
3.025539145295318422e-01 3.301585832554814193e-01 2.953587251727924912e-01 3.199390029238641797e-01
3.024891764860283550e-01 3.300629139396163425e-01 2.953001061967615581e-01 3.198553801137768993e-01
3.024245298154409345e-01 3.299673802463632954e-01 2.952415732204514143e-01 3.197718746444535021e-01
3.023599743626323999e-01 3.298719819458666991e-01 2.951831260912240462e-01 3.196884863189488613e-01
3.022955099707427817e-01 3.297767188065047761e-01 2.951247646548642023e-01 3.196052149386491292e-01
3.022311364801164024e-01 3.296815905937199309e-01 2.950664887545811355e-01 3.195220603021910466e-01
3.021668537336838489e-01 3.295865970758901642e-01 2.950082982360241468e-01 3.194390222108941524e-01
3.021026615833731777e-01 3.294917380313197586e-01 2.949501929532573619e-01 3.193561004752291099e-01
3.020385598632905899e-01 3.293970132189880107e-01 2.948921727437643914e-01 3.192732948877528010e-01
3.019745484272955416e-01 3.293024224195309491e-01 2.948342374634673746e-01 3.191906052610261058e-01
3.019106271114729290e-01 3.292079653943128514e-01 2.947763869517533997e-01 3.191080313897476928e-01
3.018467957705179838e-01 3.291136419251047829e-01 2.947186210653799376e-01 3.190255730874609896e-01
3.017830542435988028e-01 3.290194517768585958e-01 2.946609396466659536e-01 3.189432301521181179e-01
3.017194023768230982e-01 3.289253947222057217e-01 2.946033425444253284e-01 3.188610023887427092e-01
3.016558400178973587e-01 3.288314705356322198e-01 2.945458296089901173e-01 3.187788896040407716e-01
3.015923670163560000e-01 3.287376789937280774e-01 2.944884006924233799e-01 3.186968916066306168e-01
3.015289832155564897e-01 3.286440198664608014e-01 2.944310556410631996e-01 3.186150081989747029e-01
3.014656884629733358e-01 3.285504929283978304e-01 2.943737943051111250e-01 3.185332391877562785e-01
3.014024826061500462e-01 3.284570979542926206e-01 2.943166165348616858e-01 3.184515843797986467e-01
3.013393654926990739e-01 3.283638347190845352e-01 2.942595221807018380e-01 3.183700435820647212e-01
3.012763369725615648e-01 3.282707030003612636e-01 2.942025110952157241e-01 3.182886166039339271e-01
3.012133968943677131e-01 3.281777025743917164e-01 2.941455831297942747e-01 3.182073032535342461e-01
3.011505451042121306e-01 3.280848332147932589e-01 2.940887381334963413e-01 3.181261033365099800e-01
3.010877814499808847e-01 3.279920946972449958e-01 2.940319759570772518e-01 3.180450166603810414e-01
3.010251057868068569e-01 3.278994868054306844e-01 2.939752964580664707e-01 3.179640430400336171e-01
3.009625179594095368e-01 3.278070093117995132e-01 2.939186994843271394e-01 3.178831822799378370e-01
3.009000178188920849e-01 3.277146619958641871e-01 2.938621848896936228e-01 3.178024341910618555e-01
3.008376052163495018e-01 3.276224446372375532e-01 2.938057525280196591e-01 3.177217985844341674e-01
3.007752800023831274e-01 3.275303570151036348e-01 2.937494022527277759e-01 3.176412752706558318e-01
3.007130420240194946e-01 3.274383989048631483e-01 2.936931339139410846e-01 3.175608640568000074e-01
3.006508911402944739e-01 3.273465700951020407e-01 2.936369473729866231e-01 3.174805647620939086e-01
3.005888271967532832e-01 3.272548703598248676e-01 2.935808424786642834e-01 3.174003771922583317e-01
3.005268500453445180e-01 3.271632994801176308e-01 2.935248190857608352e-01 3.173203011595274181e-01
3.004649595388444450e-01 3.270718572380750255e-01 2.934688770498605770e-01 3.172403364770363110e-01
3.004031555300987755e-01 3.269805434159751001e-01 2.934130162266392339e-01 3.171604829580584317e-01
3.003414378720222766e-01 3.268893577962789232e-01 2.933572364718643466e-01 3.170807404160054799e-01
3.002798064175983273e-01 3.267983001616293071e-01 2.933015376413942166e-01 3.170011086644263787e-01
3.002182610198788071e-01 3.267073702948510849e-01 2.932459195911781835e-01 3.169215875170078855e-01
3.001568015319839855e-01 3.266165679789507781e-01 2.931903821772562924e-01 3.168421767875736483e-01
3.000954278071015224e-01 3.265258929971152635e-01 2.931349252557582941e-01 3.167628762900840944e-01
3.000341396984870235e-01 3.264353451327124400e-01 2.930795486829044227e-01 3.166836858386359865e-01
2.999729370650023319e-01 3.263449241753160202e-01 2.930242523201548877e-01 3.166046052530280264e-01
2.999118197584008105e-01 3.262546299068718181e-01 2.929690360223864976e-01 3.165256343459835753e-01
2.998507876298043273e-01 3.261644621087461116e-01 2.929138996439156761e-01 3.164467729296608356e-01
2.997898405446079995e-01 3.260744205779366744e-01 2.928588430523572650e-01 3.163680208306233199e-01
2.997289783460607704e-01 3.259845050874581873e-01 2.928038660947612781e-01 3.162893778532580025e-01
2.996682009022061388e-01 3.258947154373990074e-01 2.927489686412566017e-01 3.162108438269211064e-01
2.996075080594211015e-01 3.258050514043884793e-01 2.926941505418559353e-01 3.161324185592789826e-01
2.995468996773841819e-01 3.257155127796273475e-01 2.926394116589637884e-01 3.160541018714221329e-01
2.994863756166211699e-01 3.256260993553420913e-01 2.925847518557979643e-01 3.159758935853577144e-01
2.994259357292552437e-01 3.255368109147270816e-01 2.925301709877926593e-01 3.158977935147254668e-01
2.993655798734194406e-01 3.254476472476167670e-01 2.924756689159945799e-01 3.158198014792659158e-01
2.993053079073162426e-01 3.253586081440248412e-01 2.924212455015403611e-01 3.157419172988555345e-01
2.992451196892160215e-01 3.252696933941433000e-01 2.923669006056561215e-01 3.156641407935057986e-01
2.991850150774578720e-01 3.251809027883426073e-01 2.923126340896575748e-01 3.155864717833641309e-01
2.991249939304485572e-01 3.250922361171708075e-01 2.922584458149491415e-01 3.155089100887125131e-01
2.990650561066626190e-01 3.250036931713530253e-01 2.922043356430243377e-01 3.154314555299676526e-01
2.990052014646418788e-01 3.249152737417914105e-01 2.921503034354649975e-01 3.153541079276807046e-01
2.989454298629955487e-01 3.248269776195646941e-01 2.920963490539411067e-01 3.152768671025371616e-01
2.988857411603993430e-01 3.247388045959272440e-01 2.920424723602106365e-01 3.151997328753560201e-01
2.988261352237950863e-01 3.246507544712172733e-01 2.919886732237345073e-01 3.151227050753087622e-01
2.987666119053313807e-01 3.245628270298029916e-01 2.919349515002592765e-01 3.150457835168035681e-01
2.987071710666718283e-01 3.244750220664935347e-01 2.918813070543943011e-01 3.149689680238538791e-01
2.986478125733064704e-01 3.243873393803560212e-01 2.918277397543279084e-01 3.148922584243723510e-01
2.985885362792248254e-01 3.242997787580680358e-01 2.917742494575935042e-01 3.148156545348138047e-01
2.985293420524615660e-01 3.242123400016644896e-01 2.917208360347928742e-01 3.147391561857721953e-01
2.984702297501350965e-01 3.241250229014256412e-01 2.916674993464156151e-01 3.146627631969695638e-01
2.984111992323989493e-01 3.240378272510304192e-01 2.916142392557954932e-01 3.145864753912357425e-01
2.983522503691590777e-01 3.239507528548489779e-01 2.915610556353457894e-01 3.145102926012335876e-01
2.982933830163009836e-01 3.238637995021283467e-01 2.915079483444872332e-01 3.144342146456483578e-01
2.982345970369081334e-01 3.237769669900326108e-01 2.914549172493490214e-01 3.143582413504413808e-01
2.981758922945189627e-01 3.236902551163209907e-01 2.914019622165073264e-01 3.142823725420938463e-01
2.981172686527395199e-01 3.236036636789265675e-01 2.913490831126256397e-01 3.142066080472200595e-01
2.980587259752432439e-01 3.235171924759557838e-01 2.912962798044547164e-01 3.141309476925666089e-01
2.980002641257707974e-01 3.234308413056887765e-01 2.912435521588320753e-01 3.140553913050121992e-01
2.979418829681295677e-01 3.233446099665778228e-01 2.911909000426825544e-01 3.139799387115678186e-01
2.978835823661937221e-01 3.232584982572484500e-01 2.911383233230170897e-01 3.139045897393759055e-01
2.978253621839038745e-01 3.231725059764974928e-01 2.910858218669327702e-01 3.138293442157105151e-01
2.977672222852667527e-01 3.230866329232939260e-01 2.910333955416128382e-01 3.137542019679770422e-01
2.977091625394764907e-01 3.230008789023344207e-01 2.909810442190777779e-01 3.136791628288335132e-01
2.976511828095382284e-01 3.229152437116993291e-01 2.909287677656296478e-01 3.136042266248120769e-01
2.975932829570128169e-01 3.228297271480020103e-01 2.908765660462561686e-01 3.135293931810662071e-01
2.975354628561124315e-01 3.227443290216794880e-01 2.908244389377045436e-01 3.134546623354635408e-01
2.974777223644136659e-01 3.226590491252212534e-01 2.907723863013150778e-01 3.133800339093034681e-01
2.974200613554324746e-01 3.225738872685049996e-01 2.907204080132370083e-01 3.133055077398844701e-01
2.973624796876708776e-01 3.224888432452225340e-01 2.906685039357178590e-01 3.132310836495612594e-01
2.973049772390083390e-01 3.224039168701795521e-01 2.906166739490005924e-01 3.131567614801194499e-01
2.972475538674913542e-01 3.223191079367707657e-01 2.905649179149590866e-01 3.130825410535881259e-01
2.971902094416267737e-01 3.222344162498333442e-01 2.905132357051920522e-01 3.130084222025139029e-01
2.971329438334731621e-01 3.221498416181525770e-01 2.904616271946148243e-01 3.129344047630551184e-01
2.970757569093768757e-01 3.220653838444172412e-01 2.904100922528697337e-01 3.128604885657262358e-01
2.970186485359662121e-01 3.219810427317197910e-01 2.903586307498842722e-01 3.127866734413874417e-01
2.969616185821545851e-01 3.218968180857272321e-01 2.903072425577286064e-01 3.127129592232453237e-01
2.969046669169220776e-01 3.218127097122754909e-01 2.902559275485578349e-01 3.126393457446359214e-01
2.968477934093146087e-01 3.217287174173691366e-01 2.902046855946119330e-01 3.125658328390248930e-01
2.967909979284442112e-01 3.216448410071805486e-01 2.901535165682150863e-01 3.124924203400062384e-01
2.967342803434883658e-01 3.215610802880498609e-01 2.901024203417759684e-01 3.124191080813031873e-01
2.966776405236900560e-01 3.214774350664845182e-01 2.900513967877874633e-01 3.123458958967673671e-01
2.966210783439582332e-01 3.213939051552272552e-01 2.900004457840157368e-01 3.122727836259671097e-01
2.965645936700321839e-01 3.213104903571809556e-01 2.899495671997530111e-01 3.121997710993831276e-01
2.965081863701324316e-01 3.212271904780333309e-01 2.898987609071411731e-01 3.121268581506031481e-01
2.964518563166219089e-01 3.211440053280559814e-01 2.898480267839074198e-01 3.120540446192666684e-01
2.963956033798295642e-01 3.210609347154123605e-01 2.897973647038173395e-01 3.119813303407844018e-01
2.963394274272249107e-01 3.209779784452641005e-01 2.897467745377387272e-01 3.119087151474868591e-01
2.962833283375519988e-01 3.208951363350801556e-01 2.896962561670116676e-01 3.118361988830146148e-01
2.962273059756044824e-01 3.208124081873141020e-01 2.896458094600764532e-01 3.117637813771603761e-01
2.961713602178560611e-01 3.207297938171651541e-01 2.895954342962198114e-01 3.116914624714296478e-01
2.961154909368207133e-01 3.206472930356377149e-01 2.895451305510848283e-01 3.116192420034435973e-01
2.960596980013652235e-01 3.205649056498816596e-01 2.894948980969623831e-01 3.115471198072533032e-01
2.960039812869291187e-01 3.204826314742582616e-01 2.894447368122555209e-01 3.114750957235259965e-01
2.959483406699984220e-01 3.204004703243554797e-01 2.893946465763617693e-01 3.114031695940357447e-01
2.958927760196688461e-01 3.203184220078533762e-01 2.893446272618586668e-01 3.113313412532554003e-01
2.958372872101672768e-01 3.202364863380814941e-01 2.892946787461010416e-01 3.112596105408364511e-01
2.957818741157832720e-01 3.201546631285306921e-01 2.892448009065262671e-01 3.111879772965563395e-01
2.957265366108693394e-01 3.200729521928531440e-01 2.891949936206545391e-01 3.111164413603192402e-01
2.956712745698399925e-01 3.199913533448612291e-01 2.891452567660879880e-01 3.110450025721551159e-01
2.956160878671723613e-01 3.199098663985281976e-01 2.890955902205112338e-01 3.109736607722196622e-01
2.955609763774056375e-01 3.198284911679873388e-01 2.890459938616904978e-01 3.109024158007942518e-01
2.955059399751409077e-01 3.197472274675318138e-01 2.889964675674738248e-01 3.108312674982855461e-01
2.954509785396067234e-01 3.196660751165539271e-01 2.889470112200167029e-01 3.107602157097703599e-01
2.953960919440760668e-01 3.195850339280941754e-01 2.888976246959856220e-01 3.106892602744592558e-01
2.953412800615116685e-01 3.195041037149504159e-01 2.888483078717847263e-01 3.106184010313179367e-01
2.952865427708181723e-01 3.194232842964406238e-01 2.887990606293414642e-01 3.105476378252898240e-01
2.952318799503244606e-01 3.193425754913514214e-01 2.887498828500736359e-01 3.104769705008068037e-01
2.951772914697688432e-01 3.192619771092689018e-01 2.887007744074731042e-01 3.104063988938160490e-01
2.951227772163783625e-01 3.191814889787871201e-01 2.886517351912393781e-01 3.103359228577280415e-01
2.950683370563287888e-01 3.191011109058223827e-01 2.886027650716155302e-01 3.102655422250720219e-01
2.950139708755685763e-01 3.190208427177673722e-01 2.885538639371639791e-01 3.101952568481096129e-01
2.949596785468924232e-01 3.189406842278802445e-01 2.885050316642998602e-01 3.101250665660804096e-01
2.949054599464642767e-01 3.188606352531536681e-01 2.884562681325793521e-01 3.100549712216381093e-01
2.948513149588425919e-01 3.187806956197480335e-01 2.884075732293472361e-01 3.099849706658458492e-01
2.947972434582845080e-01 3.187008651427753469e-01 2.883589468324420646e-01 3.099150647395845226e-01
2.947432453223947646e-01 3.186211436410581466e-01 2.883103888228223388e-01 3.098452532871265319e-01
2.946893204305230385e-01 3.185415309353954449e-01 2.882618990830834727e-01 3.097755361545408426e-01
2.946354686620814567e-01 3.184620268467436843e-01 2.882134774959014822e-01 3.097059131880193772e-01
2.945816898965437636e-01 3.183826311962158484e-01 2.881651239440327639e-01 3.096363842338772931e-01
2.945279840134462090e-01 3.183033438050817954e-01 2.881168383103129282e-01 3.095669491385523164e-01
2.944743508923860498e-01 3.182241644947672587e-01 2.880686204776579662e-01 3.094976077486047417e-01
2.944207904130227704e-01 3.181450930868542915e-01 2.880204703290633605e-01 3.094283599107175986e-01
2.943673024550768624e-01 3.180661294030802111e-01 2.879723877476037530e-01 3.093592054716957085e-01
2.943138868983301570e-01 3.179872732653382661e-01 2.879243726164329997e-01 3.092901442784658506e-01
2.942605436226258808e-01 3.179085244956763590e-01 2.878764248187841712e-01 3.092211761780769841e-01
2.942072725156569812e-01 3.178298829247120927e-01 2.878285442446795184e-01 3.091523010249070946e-01
2.941540734511059463e-01 3.177513483680147743e-01 2.877807307698495021e-01 3.090835186580196958e-01
2.941009463087553844e-01 3.176729206478337009e-01 2.877329842774309920e-01 3.090148289244713520e-01
2.940478909802555219e-01 3.175945995993245674e-01 2.876853046617386389e-01 3.089462316833597177e-01
2.939949073356955545e-01 3.175163850344424610e-01 2.876376917971805725e-01 3.088777267724399644e-01
2.939419952660627944e-01 3.174382767878020095e-01 2.875901455774989013e-01 3.088093140502676248e-01
2.938891546451666281e-01 3.173602746755537773e-01 2.875426658805818048e-01 3.087409933584092658e-01
2.938363853654999414e-01 3.172823785341122860e-01 2.874952526016024690e-01 3.086727645570289114e-01
2.937836873001719584e-01 3.172045881790478417e-01 2.874479056178432246e-01 3.086046274871167006e-01
2.937310603365176354e-01 3.171269034413795040e-01 2.874006248197515934e-01 3.085365820038350471e-01
2.936785043599621225e-01 3.170493241501508019e-01 2.873534100960299376e-01 3.084686279605082793e-01
2.936260192492754495e-01 3.169718501273069422e-01 2.873062613292522438e-01 3.084007652039185698e-01
2.935736048888334393e-01 3.168944812009326650e-01 2.872591784071920062e-01 3.083329935864661531e-01
2.935212611630731994e-01 3.168172171992651998e-01 2.872121612176989358e-01 3.082653129606696130e-01
2.934689879565185455e-01 3.167400579507216873e-01 2.871652096487229411e-01 3.081977231791911964e-01
2.934167851549716599e-01 3.166630032851851517e-01 2.871183235894140262e-01 3.081302240960172578e-01
2.933646526405541688e-01 3.165860530286528918e-01 2.870715029255430095e-01 3.080628155615436903e-01
2.933125902979473176e-01 3.165092070099704280e-01 2.870247475452648023e-01 3.079954974287616998e-01
2.932605980140847168e-01 3.164324650604998790e-01 2.869780573388334699e-01 3.079282695529510505e-01
2.932086756730202248e-01 3.163558270085812807e-01 2.869314321938635226e-01 3.078611317865953545e-01
2.931568231594069984e-01 3.162792926832874718e-01 2.868848719985429563e-01 3.077940839828294251e-01
2.931050403581687558e-01 3.162028619140683228e-01 2.868383766413287739e-01 3.077271259951136484e-01
2.930533271542896112e-01 3.161265345305248053e-01 2.867919460107536400e-01 3.076602576770255948e-01
2.930016834372029533e-01 3.160503103671421510e-01 2.867455799994776955e-01 3.075934788866064862e-01
2.929501090930207163e-01 3.159741892549075004e-01 2.866992784971134078e-01 3.075267894786640199e-01
2.928986040027455884e-01 3.158981710193821124e-01 2.866530413885757800e-01 3.074601893030037281e-01
2.928471680606834493e-01 3.158222555005603671e-01 2.866068685710805308e-01 3.073936782226607822e-01
2.927958011474299793e-01 3.157464425237345163e-01 2.865607599292063212e-01 3.073272560871521120e-01
2.927445031540268361e-01 3.156707319255465105e-01 2.865147153571933059e-01 3.072609227563929402e-01
2.926932739640978332e-01 3.155951235347235206e-01 2.864687347424542674e-01 3.071946780830123180e-01
2.926421134707672955e-01 3.155196171903208446e-01 2.864228179811890151e-01 3.071285219290983970e-01
2.925910215543577886e-01 3.154442127176746435e-01 2.863769649578022380e-01 3.070624541441265287e-01
2.925399981095840318e-01 3.153689099577219879e-01 2.863311755699993744e-01 3.069964745918706828e-01
2.924890430224819093e-01 3.152937087421262552e-01 2.862854497074954763e-01 3.069305831275721541e-01
2.924381561789987649e-01 3.152186089025397209e-01 2.862397872599432014e-01 3.068647796064418731e-01
2.923873374685547200e-01 3.151436102744414325e-01 2.861941881202185733e-01 3.067990638871825326e-01
2.923365867810786556e-01 3.150687126939415994e-01 2.861486521816856698e-01 3.067334358290552121e-01
2.922859040080781901e-01 3.149939159989348370e-01 2.861031793391835554e-01 3.066678952929379753e-01
2.922352890355364718e-01 3.149192200214443460e-01 2.860577694824730233e-01 3.066024421343008788e-01
2.921847417531137636e-01 3.148446245975397573e-01 2.860124225047267488e-01 3.065370762123065251e-01
2.921342620505303911e-01 3.147701295634369734e-01 2.859671382991904598e-01 3.064717973862321476e-01
2.920838498175658549e-01 3.146957347554991125e-01 2.859219167591839361e-01 3.064066055154694990e-01
2.920335049444756081e-01 3.146214400106837061e-01 2.858767577784834812e-01 3.063415004599353564e-01
2.919832273246846244e-01 3.145472451694449889e-01 2.858316612538076562e-01 3.062764820827344470e-01
2.919330168454142838e-01 3.144731500656357537e-01 2.857866270761715288e-01 3.062115502408951917e-01
2.918828733966822853e-01 3.143991545362034290e-01 2.857416551391879223e-01 3.061467047942658670e-01
2.918327968685656137e-01 3.143252584182413822e-01 2.856967453365427123e-01 3.060819456028082142e-01
2.917827871566687770e-01 3.142514615548778201e-01 2.856518975670368499e-01 3.060172725319993958e-01
2.917328441506172876e-01 3.141777637828819802e-01 2.856071117239759038e-01 3.059526854414643671e-01
2.916829677369723317e-01 3.141041649358048971e-01 2.855623876978589659e-01 3.058881841878573482e-01
2.916331578173915196e-01 3.140306648635362019e-01 2.855177253931214243e-01 3.058237686427965341e-01
2.915834142735271861e-01 3.139572633945031943e-01 2.854731246957731283e-01 3.057594386581981571e-01
2.915337370059983280e-01 3.138839603776375498e-01 2.854285855093269819e-01 3.056951941047620358e-01
2.914841258984469663e-01 3.138107556436719459e-01 2.853841077216645039e-01 3.056310348364811302e-01
2.914345808544946959e-01 3.137376490449303446e-01 2.853396912391013007e-01 3.055669607271260801e-01
2.913851017567088975e-01 3.136646404111503861e-01 2.852953359485642659e-01 3.055029716297381626e-01
2.913356885018812403e-01 3.135917295874633415e-01 2.852510417501093465e-01 3.054390674114546012e-01


==> EG_MG_KiDS_largermu_17.52.02.txt <==
# (mu0=-0.2, Sig0=-0.2)	  (mu0=-0.2, Sig0=0.2)    (mu0=0.2, Sig0=-0.2)     (mu0=0.2, Sig0=0.2)
3.809920297565863034e-01 5.445735703524147153e-01 4.035834353890619952e-01 4.738765516395324062e-01
3.807894693053976432e-01 5.441288488564057779e-01 4.032105550791200144e-01 4.735463150671376797e-01
3.805872986677282244e-01 5.436849562488662579e-01 4.028389305799727760e-01 4.732166821253817601e-01
3.803855169057140384e-01 5.432418906527327618e-01 4.024685562074681866e-01 4.728876514553410071e-01
3.801841230841646047e-01 5.427996501960173914e-01 4.020994263102243282e-01 4.725592217017375307e-01
3.799831162705353260e-01 5.423582330117645567e-01 4.017315352693740516e-01 4.722313915129017214e-01
3.797824955348982900e-01 5.419176372380045681e-01 4.013648774983095135e-01 4.719041595407310052e-01
3.795822599510643713e-01 5.414778610193522468e-01 4.009994474438524636e-01 4.715775244423225376e-01
3.793824085937421153e-01 5.410389025029470611e-01 4.006352395825257817e-01 4.712514848758446173e-01
3.791829405420146237e-01 5.406007598434123818e-01 4.002722484246364898e-01 4.709260395055914761e-01
3.789838548767895943e-01 5.401634311992111748e-01 3.999104685109141077e-01 4.706011869982794082e-01
3.787851506816638514e-01 5.397269147338781270e-01 3.995498944133700769e-01 4.702769260243057081e-01
3.785868270430784999e-01 5.392912086162348073e-01 3.991905207352783869e-01 4.699532552579733791e-01
3.783888830506058620e-01 5.388563110207947870e-01 3.988323421113210698e-01 4.696301733779076337e-01
3.781913177950843585e-01 5.384222201251043227e-01 3.984753532050929747e-01 4.693076790643584961e-01
3.779941303718113432e-01 5.379889341142840564e-01 3.981195487128197930e-01 4.689857710038211613e-01
3.777973198771379937e-01 5.375564511761780073e-01 3.977649233589765077e-01 4.686644478841131556e-01
3.776008854108359181e-01 5.371247695047185466e-01 3.974114718989927852e-01 4.683437083977969873e-01
3.774048260750323958e-01 5.366938872984067244e-01 3.970591891177479571e-01 4.680235512406427656e-01
3.772091409748623558e-01 5.362638027612359748e-01 3.967080698301731490e-01 4.677039751125693368e-01
3.770138292173411121e-01 5.358345141010861790e-01 3.963581088796798713e-01 4.673849787160225255e-01
3.768188899129406577e-01 5.354060195319602089e-01 3.960093011398905238e-01 4.670665607582447643e-01
3.766243221737803903e-01 5.349783172714083213e-01 3.956616415122410912e-01 4.667487199486738403e-01
3.764301251150444227e-01 5.345514055425399924e-01 3.953151249275199675e-01 4.664314550009829863e-01
3.762362978549623205e-01 5.341252825739907228e-01 3.949697463456524615e-01 4.661147646330505157e-01
3.760428395129862822e-01 5.336999465973304435e-01 3.946255007533011061e-01 4.657986475643488555e-01
3.758497492122823136e-01 5.332753958505982439e-01 3.942823831667076062e-01 4.654831025195170224e-01
3.756570260782789439e-01 5.328516285762361360e-01 3.939403886297450086e-01 4.651681282262806194e-01
3.754646692384637219e-01 5.324286430207990639e-01 3.935995122134910429e-01 4.648537234151631226e-01
3.752726778234725113e-01 5.320064374364946724e-01 3.932597490173677657e-01 4.645398868210443011e-01
3.750810509658866754e-01 5.315850100794750066e-01 3.929210941675063129e-01 4.642266171814435904e-01
3.748897878012478202e-01 5.311643592112713641e-01 3.925835428177964492e-01 4.639139132379682673e-01
3.746988874670305059e-01 5.307444830973343519e-01 3.922470901484699235e-01 4.636017737348493983e-01
3.745083491041657497e-01 5.303253800091889403e-01 3.919117313677653036e-01 4.632901974211161011e-01
3.743181718548302395e-01 5.299070482212997479e-01 3.915774617090878040e-01 4.629791830474441761e-01
3.741283548643744017e-01 5.294894860137976389e-01 3.912442764331628964e-01 4.626687293689049629e-01
3.739388972805159916e-01 5.290726916713341943e-01 3.909121708268941120e-01 4.623588351438171484e-01
3.737497982532790308e-01 5.286566634829923395e-01 3.905811402031212354e-01 4.620494991336615564e-01
3.735610569354993471e-01 5.282413997429981078e-01 3.902511799010603966e-01 4.617407201038000730e-01
3.733726724823020482e-01 5.278268987499763476e-01 3.899222852855090404e-01 4.614324968227330181e-01
3.731846440501166429e-01 5.274131588055567255e-01 3.895944517455046663e-01 4.611248280607055938e-01
3.729969707997378148e-01 5.270001782186970463e-01 3.892676746978268598e-01 4.608177125940483010e-01
3.728096518932005332e-01 5.265879553012615677e-01 3.889419495830920281e-01 4.605111492007462060e-01
3.726226864947477790e-01 5.261764883693859085e-01 3.886172718667540993e-01 4.602051366618137851e-01
3.724360737716053693e-01 5.257657757445689528e-01 3.882936370398701875e-01 4.598996737623921582e-01
3.722498128928635186e-01 5.253558157520885619e-01 3.879710406176071213e-01 4.595947592901657441e-01
3.720639030306969186e-01 5.249466067227216426e-01 3.876494781405403489e-01 4.592903920370901005e-01
3.718783433587150578e-01 5.245381469904112359e-01 3.873289451730184130e-01 4.589865707976366060e-01
3.716931330538952860e-01 5.241304348949920033e-01 3.870094373100035900e-01 4.586832943770841609e-01
3.715082712945305676e-01 5.237234687792905463e-01 3.866909501648783110e-01 4.583805615772529318e-01
3.713237572621573279e-01 5.233172469918420111e-01 3.863734793742963913e-01 4.580783712024299459e-01
3.711395901399139885e-01 5.229117678845714989e-01 3.860570205976840974e-01 4.577767220589569752e-01
3.709557691181183392e-01 5.225070298206484498e-01 3.857415695190609117e-01 4.574756129575646701e-01
3.707722933863297210e-01 5.221030311632960386e-01 3.854271218449522585e-01 4.571750427110752302e-01
3.705891621350396736e-01 5.216997702781737134e-01 3.851136733061873429e-01 4.568750101367088368e-01
3.704063745558144882e-01 5.212972455335771471e-01 3.848012196552664799e-01 4.565755140531335687e-01
3.702239298441553639e-01 5.208954553044620184e-01 3.844897566695984481e-01 4.562765532844778038e-01
3.700418271965462136e-01 5.204943979682840061e-01 3.841792801478680075e-01 4.559781266561912516e-01
3.698600658121534157e-01 5.200940719073898766e-01 3.838697859119019618e-01 4.556802329974279364e-01
3.696786448925066249e-01 5.196944755085618484e-01 3.835612698061517944e-01 4.553828711406003316e-01
3.694975636415900322e-01 5.192956071631452675e-01 3.832537276976603069e-01 4.550860399215054808e-01
3.693168212648358928e-01 5.188974652656294095e-01 3.829471554747395645e-01 4.547897381779211212e-01
3.691364169713522436e-01 5.185000482167750890e-01 3.826415490494526894e-01 4.544939647527159177e-01
3.689563499709763716e-01 5.181033544194704188e-01 3.823369043540139067e-01 4.541987184897371410e-01
3.687766194768058448e-01 5.177073822822853000e-01 3.820332173436276069e-01 4.539039982373437310e-01
3.685972247035010918e-01 5.173121302170818891e-01 3.817304839943613803e-01 4.536098028460387455e-01
3.684181648688321098e-01 5.169175966411845291e-01 3.814287003048246194e-01 4.533161311706240815e-01
3.682394391916185561e-01 5.165237799744842873e-01 3.811278622936261073e-01 4.530229820673349894e-01
3.680610468943949498e-01 5.161306786431754112e-01 3.808279660023601298e-01 4.527303543975462197e-01
3.678829872000382584e-01 5.157382910750226701e-01 3.805290074915334553e-01 4.524382470230854381e-01
3.677052593348063558e-01 5.153466157036181716e-01 3.802309828439888739e-01 4.521466588104559037e-01
3.675278625274365774e-01 5.149556509671148197e-01 3.799338881637221998e-01 4.518555886295835822e-01
3.673507960077018186e-01 5.145653953061983810e-01 3.796377195740704980e-01 4.515650353518133597e-01
3.671740590087178013e-01 5.141758471673185671e-01 3.793424732202780869e-01 4.512749978531114259e-01
3.669976507648735620e-01 5.137870049997865785e-01 3.790481452669592355e-01 4.509854750111957356e-01
3.668215705128941573e-01 5.133988672572595835e-01 3.787547318992131595e-01 4.506964657070093305e-01
3.666458174925053548e-01 5.130114323986686431e-01 3.784622293232710599e-01 4.504079688256391600e-01
3.664703909442085239e-01 5.126246988851008712e-01 3.781706337637909532e-01 4.501199832532403744e-01
3.662952901118157745e-01 5.122386651833440441e-01 3.778799414666791923e-01 4.498325078805389121e-01
3.661205142404276858e-01 5.118533297630547541e-01 3.775901486966253828e-01 4.495455416000417315e-01
3.659460625781441601e-01 5.114686910991468327e-01 3.773012517389639497e-01 4.492590833083937585e-01
3.657719343739079809e-01 5.110847476687744306e-01 3.770132468970611717e-01 4.489731319034085399e-01
3.655981288800967399e-01 5.107014979549522327e-01 3.767261304951975420e-01 4.486876862876394978e-01
3.654246453502408842e-01 5.103189404433617904e-01 3.764398988758097531e-01 4.484027453652355000e-01
3.652514830403576496e-01 5.099370736242138102e-01 3.761545484009201634e-01 4.481183080437797228e-01
3.650786412088062316e-01 5.095558959920414299e-01 3.758700754518523590e-01 4.478343732340884231e-01
3.649061191151249384e-01 5.091754060440750740e-01 3.755864764277775381e-01 4.475509398486148260e-01
3.647339160223598276e-01 5.087956022834885239e-01 3.753037477482855655e-01 4.472680068046465118e-01
3.645620311943690295e-01 5.084164832156337077e-01 3.750218858501672137e-01 4.469855730206045430e-01
3.643904638971797172e-01 5.080380473499334082e-01 3.747408871888674997e-01 4.467036374179087499e-01
3.642192133999098136e-01 5.076602932011610170e-01 3.744607482394330944e-01 4.464221989222375564e-01
3.640482789721982693e-01 5.072832192858559575e-01 3.741814654934514373e-01 4.461412564600098496e-01
3.638776598870222534e-01 5.069068241262473240e-01 3.739030354621774577e-01 4.458608089622427273e-01
3.637073554188833269e-01 5.065311062477232396e-01 3.736254546743430494e-01 4.455808553620672630e-01
3.635373648437254523e-01 5.061560641787137271e-01 3.733487196759589510e-01 4.453013945946199259e-01
3.633676874411043700e-01 5.057816964537090731e-01 3.730728270326919005e-01 4.450224256000043233e-01
3.631983224904775653e-01 5.054080016080912952e-01 3.727977733255131154e-01 4.447439473182268066e-01
3.630292692749826355e-01 5.050349781833911589e-01 3.725235551549177515e-01 4.444659586943530694e-01
3.628605270790286608e-01 5.046626247239315299e-01 3.722501691380658562e-01 4.441884586752221087e-01
3.626920951887247502e-01 5.042909397774240077e-01 3.719776119091711686e-01 4.439114462100321457e-01
3.625239728935387706e-01 5.039199218972691963e-01 3.717058801212908548e-01 4.436349202525977642e-01
3.623561594831799515e-01 5.035495696382210618e-01 3.714349704426680998e-01 4.433588797571073603e-01
3.621886542501579487e-01 5.031798815599429764e-01 3.711648795595526851e-01 4.430833236816074661e-01
3.620214564897175080e-01 5.028108562269104631e-01 3.708956041760215205e-01 4.428082509879087691e-01
3.618545654970300451e-01 5.024424922045090947e-01 3.706271410106874997e-01 4.425336606377749948e-01
3.616879805711751827e-01 5.020747880645615169e-01 3.703594868011290120e-01 4.422595515983281378e-01
3.615217010121052899e-01 5.017077423811088233e-01 3.700926383003416142e-01 4.419859228379282023e-01
3.613557261220075589e-01 5.013413537322995994e-01 3.698265922781898696e-01 4.417127733280222790e-01
3.611900552053449731e-01 5.009756207004429918e-01 3.695613455213566101e-01 4.414401020431983347e-01
3.610246875676655365e-01 5.006105418703533649e-01 3.692968948318985367e-01 4.411679079595741126e-01
3.608596225175721983e-01 5.002461158320815615e-01 3.690332370293833431e-01 4.408961900574618342e-01
3.606948593643249934e-01 4.998823411775858427e-01 3.687703689480816283e-01 4.406249473181266252e-01
3.605303974201922723e-01 4.995192165039887278e-01 3.685082874395345098e-01 4.403541787269642516e-01
3.603662359985966290e-01 4.991567404110048289e-01 3.682469893703639308e-01 4.400838832709954573e-01
3.602023744148926121e-01 4.987949115020157143e-01 3.679864716230618615e-01 4.398140599399185668e-01
3.600388119872168224e-01 4.984337283852441347e-01 3.677267310968566627e-01 4.395447077272534586e-01
3.598755480344570934e-01 4.980731896709395534e-01 3.674677647053339880e-01 4.392758256276051987e-01
3.597125818779058903e-01 4.977132939736642059e-01 3.672095693782093107e-01 4.390074126388907039e-01
3.595499128405691414e-01 4.973540399113333677e-01 3.669521420604633932e-01 4.387394677614104288e-01
3.593875402473942771e-01 4.969954261055295475e-01 3.666954797125087651e-01 4.384719899981535107e-01
3.592254634258433832e-01 4.966374511822899129e-01 3.664395793107450561e-01 4.382049783555667655e-01
3.590636817034622008e-01 4.962801137687445352e-01 3.661844378447449144e-01 4.379384318402917420e-01
3.589021944116154161e-01 4.959234124982765390e-01 3.659300523213593337e-01 4.376723494641788781e-01
3.587410008818886498e-01 4.955673460055466939e-01 3.656764197605956723e-01 4.374067302394593071e-01
3.585801004493072708e-01 4.952119129309376366e-01 3.654235371991410020e-01 4.371415731830605167e-01
3.584194924510761271e-01 4.948571119188097112e-01 3.651714016865775236e-01 4.368768773121804450e-01
3.582591762275830205e-01 4.945029416188819749e-01 3.649200102888066066e-01 4.366126416484830131e-01
3.580991511182735620e-01 4.941494006805338679e-01 3.646693600857102147e-01 4.363488652153998948e-01
3.579394164636528486e-01 4.937964877555707788e-01 3.644194481708450395e-01 4.360855470378634524e-01
3.577799716075291125e-01 4.934442015013157934e-01 3.641702716538653406e-01 4.358226861453022294e-01
3.576208158939262471e-01 4.930925405763474378e-01 3.639218276569955446e-01 4.355602815675184147e-01
3.574619486701830495e-01 4.927415036447729824e-01 3.636741133184074881e-01 4.352983323388249226e-01
3.573033692836600217e-01 4.923910893716836323e-01 3.634271257884693074e-01 4.350368374936525173e-01
3.571450770858066170e-01 4.920412964287586566e-01 3.631808622341975989e-01 4.347757960719723092e-01
3.569870714286847990e-01 4.916921234894714998e-01 3.629353198353051924e-01 4.345152071146604622e-01
3.568293516646714458e-01 4.913435692286782230e-01 3.626904957837978061e-01 4.342550696631077289e-01
3.566719171502393815e-01 4.909956323278229506e-01 3.624463872880980264e-01 4.339953827642498707e-01
3.565147672421004610e-01 4.906483114696231218e-01 3.622029915686826862e-01 4.337361454654367066e-01
3.563579012999067430e-01 4.903016053417860176e-01 3.619603058610050828e-01 4.334773568180223524e-01
3.562013186838420831e-01 4.899555126336915811e-01 3.617183274127482306e-01 4.332190158741671127e-01
3.560450187570163294e-01 4.896100320396835626e-01 3.614770534864038543e-01 4.329611216900154935e-01
3.558890008828680673e-01 4.892651622554952673e-01 3.612364813563203603e-01 4.327036733222513476e-01
3.557332644286436141e-01 4.889209019830299541e-01 3.609966083124799829e-01 4.324466698327091296e-01
3.555778087607677773e-01 4.885772499239947053e-01 3.607574316553037730e-01 4.321901102822401919e-01
3.554226332498837126e-01 4.882342047868249435e-01 3.605189487011508098e-01 4.319339937373887772e-01
3.552677372660608124e-01 4.878917652800969784e-01 3.602811567769515499e-01 4.316783192640479827e-01
3.551131201826408512e-01 4.875499301178095601e-01 3.600440532243827652e-01 4.314230859325481338e-01
3.549587813742582920e-01 4.872086980166615011e-01 3.598076353976111252e-01 4.311682928150400440e-01
3.548047202170854786e-01 4.868680676963861309e-01 3.595719006634916504e-01 4.309139389858171465e-01
3.546509360884268491e-01 4.865280378791930760e-01 3.593368464036806320e-01 4.306600235239314567e-01
3.544974283694932171e-01 4.861886072935707181e-01 3.591024700167413930e-01 4.304065455158029296e-01
3.543441964407136879e-01 4.858497746678525075e-01 3.588687689065312991e-01 4.301535040413844158e-01
3.541912396849124511e-01 4.855115387345728117e-01 3.586357404901880375e-01 4.299008981838131627e-01
3.540385574869681085e-01 4.851738982299971248e-01 3.584033821977697376e-01 4.296487270290639260e-01
3.538861492337613823e-01 4.848368518940467942e-01 3.581716914721280731e-01 4.293969896658764163e-01
3.537340143121837643e-01 4.845003984675683717e-01 3.579406657666562297e-01 4.291456851831372266e-01
3.535821521130921852e-01 4.841645366977495590e-01 3.577103025495603217e-01 4.288948126750803391e-01
3.534305620265749681e-01 4.838292653316315084e-01 3.574805992986017644e-01 4.286443712350638813e-01
3.532792434468207121e-01 4.834945831227750457e-01 3.572515535063666703e-01 4.283943599619657316e-01
3.531281957678601979e-01 4.831604888254267816e-01 3.570231626755359100e-01 4.281447779545929921e-01
3.529774183858037651e-01 4.828269811975810510e-01 3.567954243212710375e-01 4.278956243146177507e-01
3.528269106986499093e-01 4.824940590007142927e-01 3.565683359709389544e-01 4.276468981463267816e-01
3.526766721065672239e-01 4.821617210001689635e-01 3.563418951643546051e-01 4.273985985569881407e-01
3.525267020092712200e-01 4.818299659615625785e-01 3.561160994508542066e-01 4.271507246534173574e-01
3.523769998107773027e-01 4.814987926572862897e-01 3.558909463944197049e-01 4.269032755481999009e-01
3.522275649143827847e-01 4.811681998596403775e-01 3.556664335681417044e-01 4.266562503531235451e-01
3.520783967269954240e-01 4.808381863467491302e-01 3.554425585588746883e-01 4.264096481848382858e-01
3.519294946549636482e-01 4.805087508968611254e-01 3.552193189626343672e-01 4.261634681594090868e-01
3.517808581093486153e-01 4.801798922955466398e-01 3.549967123902740829e-01 4.259177093991976526e-01
3.516324864989971988e-01 4.798516093262375493e-01 3.547747364598871633e-01 4.256723710238228819e-01
3.514843792364297781e-01 4.795239007782640672e-01 3.545533888031525693e-01 4.254274521578434443e-01
3.513365357367954078e-01 4.791967654454236114e-01 3.543326670641332443e-01 4.251829519293911508e-01
3.511889554142691994e-01 4.788702021210638482e-01 3.541125688953060124e-01 4.249388694654768761e-01
3.510416376856954623e-01 4.785442096030518844e-01 3.538930919614601822e-01 4.246952038967395926e-01
3.508945819713907843e-01 4.782187866948639510e-01 3.536742339405033464e-01 4.244519543584842625e-01
3.507477876897202584e-01 4.778939321981899302e-01 3.534559925175262962e-01 4.242091199836303117e-01
3.506012542629716178e-01 4.775696449209391181e-01 3.532383653911112531e-01 4.239666999103494094e-01
3.504549811142570470e-01 4.772459236730133281e-01 3.530213502699166561e-01 4.237246932780367459e-01
3.503089676687300980e-01 4.769227672679644536e-01 3.528049448739371541e-01 4.234830992288922680e-01
3.501632133531485391e-01 4.766001745223951147e-01 3.525891469339724194e-01 4.232419169073507459e-01
3.500177175939007124e-01 4.762781442532705856e-01 3.523739541894424510e-01 4.230011454575260399e-01
3.498724798214055132e-01 4.759566752839061166e-01 3.521593643930807649e-01 4.227607840289124841e-01
3.497274994657491032e-01 4.756357664380256867e-01 3.519453753061694834e-01 4.225208317707316308e-01
3.495827759606640051e-01 4.753154165451731750e-01 3.517319847027751134e-01 4.222812878370826306e-01
3.494383087387459841e-01 4.749956244342049549e-01 3.515191903645386584e-01 4.220421513807540159e-01
3.492940972363516861e-01 4.746763889399480130e-01 3.513069900858976080e-01 4.218034215595575787e-01
3.491501408894880920e-01 4.743577088976080325e-01 3.510953816696067431e-01 4.215650975310150095e-01
3.490064391378740472e-01 4.740395831482888123e-01 3.508843629310524070e-01 4.213271784576030909e-01
3.488629914206332616e-01 4.737220105331363396e-01 3.506739316935688633e-01 4.210896635011927569e-01
3.487197971791658468e-01 4.734049898972386150e-01 3.504640857914723684e-01 4.208525518267566268e-01
3.485768558564243946e-01 4.730885200886399966e-01 3.502548230692303921e-01 4.206158426014327545e-01
3.484341668961027372e-01 4.727725999572379711e-01 3.500461413805396882e-01 4.203795349934814629e-01
3.482917297461797235e-01 4.724572283595890876e-01 3.498380385920722979e-01 4.201436281768448633e-01
3.481495438519118801e-01 4.721424041493991197e-01 3.496305125759135435e-01 4.199081213221279585e-01
3.480076086630447540e-01 4.718281261873053523e-01 3.494235612172399974e-01 4.196730136058794414e-01
3.478659236291817836e-01 4.715143933345916638e-01 3.492171824093068810e-01 4.194383042046337384e-01
3.477244882027368256e-01 4.712012044571901037e-01 3.490113740565581324e-01 4.192039922987049749e-01
3.475833018373372663e-01 4.708885584235134592e-01 3.488061340728662585e-01 4.189700770701347277e-01
3.474423639856057400e-01 4.705764541014476610e-01 3.486014603791152688e-01 4.187365576998462458e-01
3.473016741056115797e-01 4.702648903670918479e-01 3.483973509100425914e-01 4.185034333759224401e-01
3.471612316545409915e-01 4.699538660961780079e-01 3.481938036074272436e-01 4.182707032854831586e-01
3.470210360908217995e-01 4.696433801669499530e-01 3.479908164216829469e-01 4.180383666166555545e-01
3.468810868771838862e-01 4.693334314643021199e-01 3.477883873149313354e-01 4.178064225623250305e-01
3.467413834742578693e-01 4.690240188711131131e-01 3.475865142563602239e-01 4.175748703146149321e-01
3.466019253471806505e-01 4.687151412771825010e-01 3.473851952278100841e-01 4.173437090716561326e-01
3.464627119582936454e-01 4.684067975693524399e-01 3.471844282158942918e-01 4.171129380281766164e-01
3.463237427746072572e-01 4.680989866416006007e-01 3.469842112198947004e-01 4.168825563850433458e-01
3.461850172626236843e-01 4.677917073880379917e-01 3.467845422462091931e-01 4.166525633426475528e-01
3.460465348927574958e-01 4.674849587088810710e-01 3.465854193130012972e-01 4.164229581065462260e-01
3.459082951336149292e-01 4.671787395027191536e-01 3.463868404440793025e-01 4.161937398801632826e-01
3.457702974565745602e-01 4.668730486727039053e-01 3.461888036737164054e-01 4.159649078706345593e-01
3.456325413367860033e-01 4.665678851278909356e-01 3.459913070476588470e-01 4.157364612900754652e-01
3.454950262463596933e-01 4.662632477740447090e-01 3.457943486158619462e-01 4.155083993469051995e-01
3.453577516613595688e-01 4.659591355230781051e-01 3.455979264398599815e-01 4.152807212547560689e-01
3.452207170597957342e-01 4.656555472903378678e-01 3.454020385905901547e-01 4.150534262299128141e-01
3.450839219190140472e-01 4.653524819910818677e-01 3.452066831455874452e-01 4.148265134879934313e-01
3.449473657200193277e-01 4.650499385463089941e-01 3.450118581935145423e-01 4.145999822494459974e-01
3.448110479433492692e-01 4.647479158771912755e-01 3.448175618297538159e-01 4.143738317343034772e-01
3.446749680715150421e-01 4.644464129083641368e-01 3.446237921589461184e-01 4.141480611652859634e-01
3.445391255885843496e-01 4.641454285673618507e-01 3.444305472945058955e-01 4.139226697672697686e-01
3.444035199799954095e-01 4.638449617843637962e-01 3.442378253583815995e-01 4.136976567670501703e-01
3.442681507316502354e-01 4.635450114909728248e-01 3.440456244800576546e-01 4.134730213921934405e-01
3.441330173323525754e-01 4.632455766234948036e-01 3.438539427990833230e-01 4.132487628741252084e-01
3.439981192715849123e-01 4.629466561199435670e-01 3.436627784626855586e-01 4.130248804453127143e-01
3.438634560401581108e-01 4.626482489209139404e-01 3.434721296264132140e-01 4.128013733400875962e-01
3.437290271284381138e-01 4.623503539671936502e-01 3.432819944522306765e-01 4.125782407924051265e-01
3.435948320311604243e-01 4.620529702062396993e-01 3.430923711135426823e-01 4.123554820419316758e-01
3.434608702432133676e-01 4.617560965865012967e-01 3.429032577907148993e-01 4.121330963287092031e-01
3.433271412590495619e-01 4.614597320566290461e-01 3.427146526704188401e-01 4.119110828924175127e-01
3.431936445778076550e-01 4.611638755723586058e-01 3.425265539509715351e-01 4.116894409788390830e-01
3.430603796966241736e-01 4.608685260875176604e-01 3.423389598352720720e-01 4.114681698314165970e-01
3.429273461156898684e-01 4.605736825608208185e-01 3.421518685360701029e-01 4.112472686976339498e-01
3.427945433372888706e-01 4.602793439545740384e-01 3.419652782749160735e-01 4.110267368278008315e-01
3.426619708628129146e-01 4.599855092306640025e-01 3.417791872789929797e-01 4.108065734712911254e-01
3.425296281959875899e-01 4.596921773548889867e-01 3.415935937844609693e-01 4.105867778806093771e-01
3.423975148425054682e-01 4.593993472964633118e-01 3.414084960360305732e-01 4.103673493109245007e-01
3.422656303082185492e-01 4.591070180255890087e-01 3.412238922850340805e-01 4.101482870177963203e-01
3.421339741015418934e-01 4.588151885166805166e-01 3.410397807919015589e-01 4.099295902601990393e-01
3.420025457309600614e-01 4.585238577450156394e-01 3.408561598235158585e-01 4.097112582973844730e-01
3.418713447071546341e-01 4.582330246895886527e-01 3.406730276553983638e-01 4.094932903915561861e-01
3.417403705407701109e-01 4.579426883301125351e-01 3.404903825693388342e-01 4.092756858050649593e-01
3.416096227449891831e-01 4.576528476504694298e-01 3.403082228560476152e-01 4.090584438036393711e-01
3.414791008336202083e-01 4.573635016361445871e-01 3.401265468131211556e-01 4.088415636539858289e-01
3.413488043224812696e-01 4.570746492760797697e-01 3.399453527464497138e-01 4.086250446255247359e-01
3.412187327273484283e-01 4.567862895599223427e-01 3.397646389680427093e-01 4.084088859878174937e-01
3.410888855671323494e-01 4.564984214822775388e-01 3.395844037993010489e-01 4.081930870145454859e-01
3.409592623603743267e-01 4.562110440380154897e-01 3.394046455673332963e-01 4.079776469791233096e-01
3.408298626264147368e-01 4.559241562238336432e-01 3.392253626061373928e-01 4.077625651561623821e-01
3.407006858876239774e-01 4.556377570412407096e-01 3.390465532588855524e-01 4.075478408242590445e-01
3.405717316676729056e-01 4.553518454942385718e-01 3.388682158760876195e-01 4.073334732638294597e-01
3.404429994898738876e-01 4.550664205871025048e-01 3.386903488138345297e-01 4.071194617550397687e-01
3.403144888780200161e-01 4.547814813255043331e-01 3.385129504346385820e-01 4.069058055788565831e-01
3.401861993601571488e-01 4.544970267215502902e-01 3.383360191113110593e-01 4.066925040217502230e-01
3.400581304642318892e-01 4.542130557879620056e-01 3.381595532224113132e-01 4.064795563702644499e-01
3.399302817188848969e-01 4.539295675391356033e-01 3.379835511530363545e-01 4.062669619120065079e-01
3.398026526526375379e-01 4.536465609900555140e-01 3.378080112939478852e-01 4.060547199346377645e-01
3.396752427983221190e-01 4.533640351622071352e-01 3.376329320465557560e-01 4.058428297319045530e-01
3.395480516890035938e-01 4.530819890781283554e-01 3.374583118203921539e-01 4.056312906006402930e-01
3.394210788578794213e-01 4.528004217612753846e-01 3.372841490285268806e-01 4.054201018352964758e-01
3.392943238384181770e-01 4.525193322362082160e-01 3.371104420895109088e-01 4.052092627303152117e-01
3.391677861683221606e-01 4.522387195338730126e-01 3.369371894318982097e-01 4.049987725856061815e-01
3.390414653851678839e-01 4.519585826857847044e-01 3.367643894897069390e-01 4.047886307011273055e-01
3.389153610273857864e-01 4.516789207253322780e-01 3.365920407033997641e-01 4.045788363781036012e-01
3.387894726326126094e-01 4.513997326855831438e-01 3.364201415181546362e-01 4.043693889169852618e-01
3.386637997445273163e-01 4.511210176083892964e-01 3.362486903908831204e-01 4.041602876259220434e-01
3.385383419034190267e-01 4.508427745318176472e-01 3.360776857804699258e-01 4.039515318090694529e-01
3.384130986540912489e-01 4.505650025006785464e-01 3.359071261558913002e-01 4.037431207763836905e-01
3.382880695390158565e-01 4.502877005574063562e-01 3.357370099891301418e-01 4.035350538351434313e-01
3.381632541054298557e-01 4.500108677515074485e-01 3.355673357624532893e-01 4.033273302987333553e-01
3.380386518989270117e-01 4.497345031310266972e-01 3.353981019617832127e-01 4.031199494787148785e-01
3.379142624671923612e-01 4.494586057475169483e-01 3.352293070805121289e-01 4.029129106894455137e-01
3.377900853615358190e-01 4.491831746580760010e-01 3.350609496210442684e-01 4.027062132499696356e-01
3.376661201293579828e-01 4.489082089153239585e-01 3.348930280870243692e-01 4.024998564747137020e-01
3.375423663236096772e-01 4.486337075799822771e-01 3.347255409930272596e-01 4.022938396851686305e-01
3.374188234969529021e-01 4.483596697131066455e-01 3.345584868585282923e-01 4.020881622026764024e-01
3.372954912017515072e-01 4.480860943760749393e-01 3.343918642078673176e-01 4.018828233484239565e-01
3.371723689944444713e-01 4.478129806363956300e-01 3.342256715747040086e-01 4.016778224488323223e-01
3.370494564296251938e-01 4.475403275598402453e-01 3.340599074959176851e-01 4.014731588282598462e-01
3.369267530649506237e-01 4.472681342169631535e-01 3.338945705166103117e-01 4.012688318150495759e-01
3.368042584577927712e-01 4.469963996786522897e-01 3.337296591866472650e-01 4.010648407374058921e-01
3.366819721695860079e-01 4.467251230218985958e-01 3.335651720650677499e-01 4.008611849287300744e-01
3.365598937586338768e-01 4.464543033202470479e-01 3.334011077126103340e-01 4.006578637186707925e-01
3.364380227876391793e-01 4.461839396537882196e-01 3.332374646995684420e-01 4.004548764425976404e-01
3.363163588190044573e-01 4.459140311029204939e-01 3.330742416008996565e-01 4.002522224357586977e-01
3.361949014158336357e-01 4.456445767496787780e-01 3.329114369971943321e-01 4.000499010344771289e-01
3.360736501445813484e-01 4.453755756812428634e-01 3.327490494773518437e-01 3.998479115793995287e-01
3.359526045703242203e-01 4.451070269836693294e-01 3.325870776337255252e-01 3.996462534096955621e-01
3.358317642595382568e-01 4.448389297455699332e-01 3.324255200649311459e-01 3.994449258664650726e-01
3.357111287823379420e-01 4.445712830610775712e-01 3.322643753781021059e-01 3.992439282954802215e-01
3.355906977054241569e-01 4.443040860205014764e-01 3.321036421816721540e-01 3.990432600385453443e-01
3.354704706017677673e-01 4.440373377231515151e-01 3.319433190952182922e-01 3.988429204453564081e-01
3.353504470409829352e-01 4.437710372645884416e-01 3.317834047396252539e-01 3.986429088617141625e-01
3.352306265958892029e-01 4.435051837453117818e-01 3.316238977437446223e-01 3.984432246375575470e-01
3.351110088419677058e-01 4.432397762700344135e-01 3.314647967438095200e-01 3.982438671262908958e-01
3.349915933512848110e-01 4.429748139396443851e-01 3.313061003772304614e-01 3.980448356773620411e-01
3.348723797009504621e-01 4.427102958623914120e-01 3.311478072911711590e-01 3.978461296465959363e-01
3.347533674683709215e-01 4.424462211476054563e-01 3.309899161376927412e-01 3.976477483903916865e-01
3.346345562307063703e-01 4.421825889049785241e-01 3.308324255731805441e-01 3.974496912650650193e-01
3.345159455665965842e-01 4.419193982468466175e-01 3.306753342600713408e-01 3.972519576289523235e-01
3.343975350566035232e-01 4.416566482887695488e-01 3.305186408672753373e-01 3.970545468429499958e-01
3.342793242825185529e-01 4.413943381486149509e-01 3.303623440694476998e-01 3.968574582696660635e-01
3.341613128261581300e-01 4.411324669449659952e-01 3.302064425457416075e-01 3.966606912719559674e-01
3.340435002709905010e-01 4.408710337992681194e-01 3.300509349814346738e-01 3.964642452149020335e-01
3.339258861996849403e-01 4.406100378325929490e-01 3.298958200654204531e-01 3.962681194628326353e-01
3.338084701988976444e-01 4.403494781719526352e-01 3.297410964950308609e-01 3.960723133851425937e-01
3.336912518553980522e-01 4.400893539451854464e-01 3.295867629720872771e-01 3.958768263515789476e-01
3.335742307571204490e-01 4.398296642823412150e-01 3.294328182039410469e-01 3.956816577335197094e-01
3.334574064908414348e-01 4.395704083126190098e-01 3.292792609011039873e-01 3.954868069011568954e-01
3.333407786468184919e-01 4.393115851704812447e-01 3.291260897819109355e-01 3.952922732291250241e-01
3.332243468152259469e-01 4.390531939909524950e-01 3.289733035688953144e-01 3.950980560921755758e-01
3.331081105884843296e-01 4.387952339126885981e-01 3.288209009911164937e-01 3.949041548680006231e-01
3.329920695587981205e-01 4.385377040747297506e-01 3.286688807816510738e-01 3.947105689342488288e-01
3.328762233183919506e-01 4.382806036168120367e-01 3.285172416778098792e-01 3.945172976688119948e-01
3.327605714652855928e-01 4.380239316869695698e-01 3.283659824269358762e-01 3.943243404568169685e-01
3.326451135923491620e-01 4.377676874271215213e-01 3.282151017753472400e-01 3.941316966773742991e-01
3.325298492967477815e-01 4.375118699855059523e-01 3.280645984778358670e-01 3.939393657150115913e-01
3.324147781756813802e-01 4.372564785110713559e-01 3.279144712933513839e-01 3.937473469545185178e-01
3.322998998303976492e-01 4.370015121587508822e-01 3.277647189890145474e-01 3.935556397857921662e-01
3.321852138570826063e-01 4.367469700774819219e-01 3.276153403309322032e-01 3.933642435928351166e-01
3.320707198585508557e-01 4.364928514255791425e-01 3.274663340959345081e-01 3.931731577678756473e-01
3.319564174366781417e-01 4.362391553607792849e-01 3.273176990639388717e-01 3.929823817022240484e-01
3.318423061942611385e-01 4.359858810426864850e-01 3.271694340198003093e-01 3.927919147885222118e-01
3.317283857331445041e-01 4.357330276303101879e-01 3.270215377514083532e-01 3.926017564184838271e-01
3.316146556600097495e-01 4.354805942896697313e-01 3.268740090554781985e-01 3.924119059898729112e-01
3.315011155791084407e-01 4.352285801842447621e-01 3.267268467302323898e-01 3.922223628977447030e-01
3.313877650979216161e-01 4.349769844824082354e-01 3.265800495810604054e-01 3.920331265412637656e-01
3.312746038237405211e-01 4.347258063529347294e-01 3.264336164170654753e-01 3.918441963195855582e-01
3.311616313646049692e-01 4.344750449662306280e-01 3.262875460519863435e-01 3.916555716329871428e-01
3.310488473321762659e-01 4.342246994981026620e-01 3.261418373070515964e-01 3.914672518863189787e-01
3.309362513353204527e-01 4.339747691213369230e-01 3.259964890045329855e-01 3.912792364812916479e-01
3.308238429856462104e-01 4.337252530129628858e-01 3.258514999732705641e-01 3.910915248231321417e-01
3.307116218955264419e-01 4.334761503516576520e-01 3.257068690466712879e-01 3.909041163182067069e-01
3.305995876792185428e-01 4.332274603192112772e-01 3.255625950638066923e-01 3.907170103753623835e-01
3.304877399508488467e-01 4.329791820978841632e-01 3.254186768673785202e-01 3.905302064035098275e-01
3.303760783260965006e-01 4.327313148726117387e-01 3.252751133053808918e-01 3.903437038136418624e-01
3.302646024205423414e-01 4.324838578288409119e-01 3.251319032294311961e-01 3.901575020168552843e-01
3.301533118516675192e-01 4.322368101551468111e-01 3.249890454967456765e-01 3.899716004267445579e-01
3.300422062372190268e-01 4.319901710410888884e-01 3.248465389684874749e-01 3.897859984574442160e-01
3.299312851991325068e-01 4.317439396823460340e-01 3.247043825136591289e-01 3.896006955283215500e-01
3.298205483542253624e-01 4.314981152685328225e-01 3.245625749998011789e-01 3.894156910528411841e-01
3.297099953248294746e-01 4.312526969971140489e-01 3.244211153035763684e-01 3.892309844512861217e-01
3.295996257335583324e-01 4.310076840665549858e-01 3.242800023055302794e-01 3.890465751444956988e-01
3.294894392028588914e-01 4.307630756757338530e-01 3.241392348896268705e-01 3.888624625533312895e-01
3.293794353550273946e-01 4.305188710239628569e-01 3.239988119432477554e-01 3.886786460986972336e-01
3.292696138190666089e-01 4.302750693199496879e-01 3.238587323639937621e-01 3.884951252097244567e-01
3.291599742170023268e-01 4.300316697639094965e-01 3.237189950460522270e-01 3.883118993074375358e-01
3.290505161765717168e-01 4.297886715641489053e-01 3.235795988928016897e-01 3.881289678198986404e-01
3.289412393253773881e-01 4.295460739294232333e-01 3.234405428109768388e-01 3.879463301752301696e-01
3.288321432908819508e-01 4.293038760689299460e-01 3.233018257106462512e-01 3.877639858016094787e-01
3.287232277063117381e-01 4.290620772000136585e-01 3.231634465110557186e-01 3.875819341342999769e-01
3.286144921977538491e-01 4.288206765313205548e-01 3.230254041277982879e-01 3.874001746002846414e-01
3.285059363981115976e-01 4.285796732810157605e-01 3.228876974866524696e-01 3.872187066348851681e-01
3.283975599401650070e-01 4.283390666677210357e-01 3.227503255166717100e-01 3.870375296734953618e-01
3.282893624565429991e-01 4.280988559104791924e-01 3.226132871501417587e-01 3.868566431515504944e-01
3.281813435797176215e-01 4.278590402287469341e-01 3.224765813225585753e-01 3.866760465045241957e-01
3.280735029480629228e-01 4.276196188502913720e-01 3.223402069786104884e-01 3.864957391751210336e-01
3.279658401941083490e-01 4.273805909958743876e-01 3.222041630605266271e-01 3.863157205993271726e-01
3.278583549558204968e-01 4.271419558939594796e-01 3.220684485192316093e-01 3.861359902198068239e-01
3.277510468710264635e-01 4.269037127734398585e-01 3.219330623088050292e-01 3.859565474792784889e-01
3.276439155774074075e-01 4.266658608636296202e-01 3.217980033864598632e-01 3.857773918205108510e-01
3.275369607148703732e-01 4.264283993973526088e-01 3.216632707148693870e-01 3.855985226891328055e-01
3.274301819235324040e-01 4.261913276083145186e-01 3.215288632601574492e-01 3.854199395312445930e-01
3.273235788454252337e-01 4.259546447333209529e-01 3.213947799935648608e-01 3.852416417954352412e-01
3.272171511209058248e-01 4.257183500076046623e-01 3.212610198881839518e-01 3.850636289288885128e-01
3.271108983920082425e-01 4.254824426691875550e-01 3.211275819225138939e-01 3.848859003816652025e-01
3.270048203038406487e-01 4.252469219606948569e-01 3.209944650804050226e-01 3.847084556066558414e-01
3.268989165003270414e-01 4.250117871238144329e-01 3.208616683476402942e-01 3.845312940555020709e-01
3.267931866270110675e-01 4.247770374029427032e-01 3.207291907147435395e-01 3.843544151819848209e-01
3.266876303298619222e-01 4.245426720436301093e-01 3.205970311757882496e-01 3.841778184406128838e-01
3.265822472570698576e-01 4.243086902949133044e-01 3.204651887301466773e-01 3.840015032887411639e-01
3.264770370566951740e-01 4.240750914062587085e-01 3.203336623804682870e-01 3.838254691841653798e-01
3.263719993766647232e-01 4.238418746275567361e-01 3.202024511324086387e-01 3.836497155848181406e-01
3.262671338686689015e-01 4.236090392141825256e-01 3.200715539979975266e-01 3.834742419528225921e-01
3.261624401809219420e-01 4.233765844175922388e-01 3.199409699888923764e-01 3.832990477464278678e-01
3.260579179683179007e-01 4.231445094985082367e-01 3.198106981263520443e-01 3.831241324319785702e-01
3.259535668809728781e-01 4.229128137120434228e-01 3.196807374299542870e-01 3.829494954704153464e-01
3.258493865727779548e-01 4.226814963188017527e-01 3.195510869259890474e-01 3.827751363273492746e-01
3.257453766990235366e-01 4.224505565817928687e-01 3.194217456451058923e-01 3.826010544702618255e-01
3.256415369113933589e-01 4.222199937599385722e-01 3.192927126173839558e-01 3.824272493626180158e-01
3.255378668701181533e-01 4.219898071238326054e-01 3.191639868842469085e-01 3.822537204781563114e-01
3.254343662286023897e-01 4.217599959358049322e-01 3.190355674833588728e-01 3.820804672828155280e-01
3.253310346452738533e-01 4.215305594652839494e-01 3.189074534602375777e-01 3.819074892486624684e-01
3.252278717784454209e-01 4.213014969821339273e-01 3.187796438631967377e-01 3.817347858478525313e-01
3.251248772863105096e-01 4.210728077566491256e-01 3.186521377433284008e-01 3.815623565526259919e-01
3.250220508322922419e-01 4.208444910664796978e-01 3.185249341597267136e-01 3.813902008415816502e-01
3.249193920725861329e-01 4.206165461804973749e-01 3.183980321672721381e-01 3.812183181850662406e-01
3.248169006721504104e-01 4.203889723795016242e-01 3.182714308322759367e-01 3.810467080639250437e-01
3.247145762924347201e-01 4.201617689403280842e-01 3.181451292204487968e-01 3.808753699551132854e-01
3.246124185958298436e-01 4.199349351416105658e-01 3.180191264012450780e-01 3.807043033369149065e-01
3.245104272490310082e-01 4.197084702681278534e-01 3.178934214511336398e-01 3.805335076928753613e-01
3.244086019140511867e-01 4.194823735991788372e-01 3.177680134447982696e-01 3.803629825012847521e-01
3.243069422577369854e-01 4.192566444208901677e-01 3.176429014644260307e-01 3.801927272463130891e-01
3.242054479455926397e-01 4.190312820182266473e-01 3.175180845936555474e-01 3.800227414107843482e-01
3.241041186465800084e-01 4.188062856811954338e-01 3.173935619222514881e-01 3.798530244817870383e-01
3.240029540287095999e-01 4.185816546991459330e-01 3.172693325417844656e-01 3.796835759455202686e-01
3.239019537611667054e-01 4.183573883635157697e-01 3.171453955476924436e-01 3.795143952897787054e-01
3.238011175121767726e-01 4.181334859650729374e-01 3.170217500371856900e-01 3.793454820014604545e-01
3.237004449524573113e-01 4.179099467983747873e-01 3.168983951125997067e-01 3.791768355705969484e-01
3.235999357540928489e-01 4.176867701603100835e-01 3.167753298802821749e-01 3.790084554890363333e-01
3.234995895899751561e-01 4.174639553493755817e-01 3.166525534500319594e-01 3.788403412497891587e-01
3.233994061315452750e-01 4.172415016627624151e-01 3.165300649328895433e-01 3.786724923444000357e-01
3.232993850525409663e-01 4.170194084011897284e-01 3.164078634447714533e-01 3.785049082673124232e-01
3.231995260287083283e-01 4.167976748685310873e-01 3.162859481061746081e-01 3.783375885155310647e-01
3.230998287351259379e-01 4.165763003683605747e-01 3.161643180395585229e-01 3.781705325855049815e-01
3.230002928463642786e-01 4.163552842041597368e-01 3.160429723694890281e-01 3.780037399733167103e-01
3.229009180397273138e-01 4.161346256834948520e-01 3.159219102257772027e-01 3.778372101784514547e-01
3.228017039948889444e-01 4.159143241175450312e-01 3.158011307431094483e-01 3.776709427033698163e-01
3.227026503879574792e-01 4.156943788134523365e-01 3.156806330552672790e-01 3.775049370466113108e-01
3.226037568996277249e-01 4.154747890848262681e-01 3.155604163030360509e-01 3.773391927122669021e-01
3.225050232095511005e-01 4.152555542444876790e-01 3.154404796287211266e-01 3.771737092034369576e-01
3.224064489956014468e-01 4.150366736035245863e-01 3.153208221754265628e-01 3.770084860213833156e-01
3.223080339447854659e-01 4.148181464853367695e-01 3.152014430976251003e-01 3.768435226781840508e-01
3.222097777349325343e-01 4.145999722020631828e-01 3.150823415433836594e-01 3.766788186754948531e-01
3.221116800502086264e-01 4.143821500745505371e-01 3.149635166693987021e-01 3.765143735225416344e-01
3.220137405746974490e-01 4.141646794240910201e-01 3.148449676347581105e-01 3.763501867286758729e-01
3.219159589923970555e-01 4.139475595724155244e-01 3.147266936009253113e-01 3.761862578033718374e-01
3.218183349887248634e-01 4.137307898436304310e-01 3.146086937331853406e-01 3.760225862579687495e-01
3.217208682514718920e-01 4.135143695654403539e-01 3.144909672015546720e-01 3.758591716067730126e-01
3.216235584650789514e-01 4.132982980617904145e-01 3.143735131752296019e-01 3.756960133604373975e-01
3.215264053174277104e-01 4.130825746615950367e-01 3.142563308291467239e-01 3.755331110338164802e-01
3.214294084978348010e-01 4.128671986961566231e-01 3.141394193420281589e-01 3.753704641436440559e-01
3.213325676955409715e-01 4.126521694972228316e-01 3.140227778949069015e-01 3.752080722067857588e-01
3.212358825997062017e-01 4.124374863969805793e-01 3.139064056711127204e-01 3.750459347402355648e-01
3.211393528994067603e-01 4.122231487280526019e-01 3.137903018562578916e-01 3.748840512611139597e-01
3.210429782890976136e-01 4.120091558305063462e-01 3.136744656434989897e-01 3.747224212929674558e-01
3.209467584570946386e-01 4.117955070370692416e-01 3.135588962224039045e-01 3.745610443524819977e-01
3.208506930991114614e-01 4.115822016905016367e-01 3.134435927920085074e-01 3.743999199650954179e-01
3.207547819077866125e-01 4.113692391301544404e-01 3.133285545506954151e-01 3.742390476529195431e-01
3.206590245763160651e-01 4.111566186966316705e-01 3.132137806996900253e-01 3.740784269389304528e-01
3.205634208021399534e-01 4.109443397365147854e-01 3.130992704466014076e-01 3.739180573512113082e-01
3.204679702785375173e-01 4.107324015915850279e-01 3.129850229973090148e-01 3.737579384132752036e-01
3.203726727014056253e-01 4.105208036075142508e-01 3.128710375624857432e-01 3.735980696518703126e-01
3.202775277700299905e-01 4.103095451348492406e-01 3.127573133583264053e-01 3.734384505978612379e-01
3.201825351815894560e-01 4.100986255219681298e-01 3.126438496012435841e-01 3.732790807799089561e-01
3.200876946338042095e-01 4.098880441184736267e-01 3.125306455104069903e-01 3.731199597275171032e-01
3.199930058262667742e-01 4.096778002768967086e-01 3.124177003090141680e-01 3.729610869725611955e-01
3.198984684585013394e-01 4.094678933502094442e-01 3.123050132224109987e-01 3.728024620470578587e-01
3.198040822328994670e-01 4.092583226955820996e-01 3.121925834809025635e-01 3.726440844865337443e-01
3.197098468497792667e-01 4.090490876680568100e-01 3.120804103149925068e-01 3.724859538243545098e-01
3.196157620111458875e-01 4.088401876253610068e-01 3.119684929589881528e-01 3.723280695960418663e-01
3.195218274189670637e-01 4.086316219256999061e-01 3.118568306493315068e-01 3.721704313372941608e-01
3.194280427780941123e-01 4.084233899314906324e-01 3.117454226273939089e-01 3.720130385873335888e-01
3.193344077933192859e-01 4.082154910055958430e-01 3.116342681366377487e-01 3.718558908855317813e-01
3.192409221693728871e-01 4.080079245113212294e-01 3.115233664226045307e-01 3.716989877714080848e-01
3.191475856109199372e-01 4.078006898124101332e-01 3.114127167329016621e-01 3.715423287846261191e-01
3.190543978225569011e-01 4.075937862730396044e-01 3.113023183171904074e-01 3.713859134649924454e-01
3.189613585164153831e-01 4.073872132675315783e-01 3.111921704344616235e-01 3.712297413611487240e-01
3.188684673952633664e-01 4.071809701587643660e-01 3.110822723368281140e-01 3.710738120112470062e-01
3.187757241691484555e-01 4.069750563194323156e-01 3.109726232854664874e-01 3.709181249619818432e-01
3.186831285476962039e-01 4.067694711222055171e-01 3.108632225435782326e-01 3.707626797602036062e-01
3.185906802392254322e-01 4.065642139386012044e-01 3.107540693763770623e-01 3.706074759529162099e-01
3.184983789535214549e-01 4.063592841425240354e-01 3.106451630510769224e-01 3.704525130872745597e-01
3.184062244005112507e-01 4.061546811085728903e-01 3.105365028368798908e-01 3.702977907105828859e-01
3.183142162941743347e-01 4.059504042170293259e-01 3.104280880089038686e-01 3.701433083749887110e-01
3.182223543451222492e-01 4.057464528443892604e-01 3.103199178410739889e-01 3.699890656290196755e-01
3.181306382698674273e-01 4.055428263751839069e-01 3.102119916149758128e-01 3.698350620281496415e-01
3.180390677795850718e-01 4.053395241876475708e-01 3.101043086091017642e-01 3.696812971219897714e-01
3.179476425895192970e-01 4.051365456657115560e-01 3.099968681078326127e-01 3.695277704650083428e-01
3.178563624148596500e-01 4.049338901937439283e-01 3.098896693974863004e-01 3.693744816118311181e-01
3.177652269713184818e-01 4.047315571572856485e-01 3.097827117668596753e-01 3.692214301178985414e-01
3.176742359787643744e-01 4.045295459476764277e-01 3.096759945106848932e-01 3.690686155435968230e-01
3.175833891487188088e-01 4.043278559461299659e-01 3.095695169176909678e-01 3.689160374400404230e-01
3.174926862057099175e-01 4.041264865509256454e-01 3.094632782909649826e-01 3.687636953733490763e-01
3.174021268636896265e-01 4.039254371473797178e-01 3.093572779254479821e-01 3.686115888978407362e-01
3.173117108431018352e-01 4.037247071295752554e-01 3.092515151242041238e-01 3.684597175754295573e-01
3.172214378643433141e-01 4.035242958920347012e-01 3.091459891921742864e-01 3.683080809681938406e-01
3.171313076477609294e-01 4.033242028297173154e-01 3.090406994361648008e-01 3.681566786383729251e-01
3.170413199136491444e-01 4.031244273380144572e-01 3.089356451648362367e-01 3.680055101483663549e-01
3.169514743871478801e-01 4.029249688189768808e-01 3.088308256933559592e-01 3.678545750662848279e-01
3.168617707868217059e-01 4.027258266667920750e-01 3.087262403325190530e-01 3.677038729530029415e-01
3.167722088397595948e-01 4.025270002869799635e-01 3.086218884031077248e-01 3.675534033792741129e-01
3.166827882667038185e-01 4.023284890774887490e-01 3.085177692217334622e-01 3.674031659088777824e-01
3.165935087932578718e-01 4.021302924429389081e-01 3.084138821114902340e-01 3.672531601113178668e-01
3.165043701449826719e-01 4.019324097883895663e-01 3.083102263972795631e-01 3.671033855562655934e-01
3.164153720473943943e-01 4.017348405193348904e-01 3.082068014058003680e-01 3.669538418135585012e-01
3.163265142259613083e-01 4.015375840417008124e-01 3.081036064655383599e-01 3.668045284531972761e-01
3.162377964098497252e-01 4.013406397665974512e-01 3.080006409103129839e-01 3.666554450495798645e-01
3.161492183251313204e-01 4.011440071016968978e-01 3.078979040728190841e-01 3.665065911738217830e-01
3.160607797015269060e-01 4.009476854597905371e-01 3.077953952910200686e-01 3.663579664013783543e-01
3.159724802660955345e-01 4.007516742507809537e-01 3.076931139021503170e-01 3.662095703049145778e-01
3.158843197496095656e-01 4.005559728897679084e-01 3.075910592487541284e-01 3.660614024615039264e-01
3.157962978828035561e-01 4.003605807922890891e-01 3.074892306751187410e-01 3.659134624483918463e-01
3.157084143963725387e-01 4.001654973743162813e-01 3.073876275272635628e-01 3.657657498429937037e-01
3.156206690209689136e-01 3.999707220522522588e-01 3.072862491529302909e-01 3.656182642228928414e-01
3.155330614876470374e-01 3.997762542434930566e-01 3.071850949019959143e-01 3.654710051663420667e-01
3.154455915339575700e-01 3.995820933741481285e-01 3.070841641322334392e-01 3.653239722591268834e-01
3.153582588876294723e-01 3.993882388583643306e-01 3.069834561938530881e-01 3.651771650761834187e-01
3.152710632851337680e-01 3.991946901218445531e-01 3.068829704470700803e-01 3.650305832025091402e-01
3.151840044624541481e-01 3.990014465901523533e-01 3.067827062533569626e-01 3.648842262227638966e-01
3.150970821527094290e-01 3.988085076857026956e-01 3.066826629731875808e-01 3.647380937185979444e-01
3.150102960917746109e-01 3.986158728348785929e-01 3.065828399708843133e-01 3.645921852744264391e-01
3.149236460178342911e-01 3.984235414674623388e-01 3.064832366143114828e-01 3.644465004770741090e-01
3.148371316673988507e-01 3.982315130115930413e-01 3.063838522722708846e-01 3.643010389126870585e-01
3.147507527750125766e-01 3.980397868933999161e-01 3.062846863134042197e-01 3.641558001654371934e-01
3.146645090849625737e-01 3.978483625518076661e-01 3.061857381172244374e-01 3.640107838306484989e-01
3.145784003306437704e-01 3.976572394124405774e-01 3.060870070546209409e-01 3.638659894916265181e-01
3.144924262531784143e-01 3.974664169111671308e-01 3.059884925054344174e-01 3.637214167405636300e-01
3.144065865936616633e-01 3.972758944842916251e-01 3.058901938511252583e-01 3.635770651698308487e-01
3.143208810931597541e-01 3.970856715685524563e-01 3.057921104747641783e-01 3.634329343719765459e-01
3.142353094927075041e-01 3.968957476011176766e-01 3.056942417610234997e-01 3.632890239397242316e-01
3.141498715333063685e-01 3.967061220195830518e-01 3.055965870961674935e-01 3.631453334659711096e-01
3.140645669559214981e-01 3.965167942619680086e-01 3.054991458680434979e-01 3.630018625437864688e-01
3.139793955079355769e-01 3.963277637748613413e-01 3.054019174721525065e-01 3.628586107736339605e-01
3.138943569277854451e-01 3.961390299940248938e-01 3.053049012971685849e-01 3.627155777461736896e-01
3.138094509653363007e-01 3.959505923701113206e-01 3.052080967441220816e-01 3.625727630650639188e-01
3.137246773620563922e-01 3.957624503436398822e-01 3.051115032077206801e-01 3.624301663247775362e-01
3.136400358636430852e-01 3.955746033609310874e-01 3.050151200882321723e-01 3.622877871247282000e-01
3.135555262163184920e-01 3.953870508694306007e-01 3.049189467879886983e-01 3.621456250651258757e-01
3.134711481662771915e-01 3.951997923170113558e-01 3.048229827108590584e-01 3.620036797463581091e-01
3.133869014625361160e-01 3.950128271555655712e-01 3.047272272649212410e-01 3.618619507721732576e-01
3.133027858522487996e-01 3.948261548350963657e-01 3.046316798580488427e-01 3.617204377444466212e-01
3.132188010815372126e-01 3.946397748047672516e-01 3.045363398986877246e-01 3.615791402641127528e-01
3.131349469026852295e-01 3.944536865219653854e-01 3.044412068026077223e-01 3.614380579391894832e-01
3.130512230637703674e-01 3.942678894392349642e-01 3.043462799831521681e-01 3.612971903732089540e-01
3.129676293141527288e-01 3.940823830111937487e-01 3.042515588563890483e-01 3.611565371713435502e-01
3.128841654052417764e-01 3.938971666954968476e-01 3.041570428418232108e-01 3.610160979412574411e-01
3.128008310884253795e-01 3.937122399502269166e-01 3.040627313604432613e-01 3.608758722907976502e-01
3.127176261150673153e-01 3.935276022338909940e-01 3.039686238347132918e-01 3.607358598279922779e-01
3.126345502365056039e-01 3.933432530054177256e-01 3.038747196885652757e-01 3.605960601610486149e-01
3.125516032102853003e-01 3.931591917319980367e-01 3.037810183532343999e-01 3.604564729052873173e-01
3.124687847838496513e-01 3.929754178685657129e-01 3.036875192519620237e-01 3.603170976649971990e-01
3.123860947168238256e-01 3.927919308858294767e-01 3.035942218208788068e-01 3.601779340582233480e-01
3.123035327595748423e-01 3.926087302433042825e-01 3.035011254889019017e-01 3.600389816929228104e-01
3.122210986686908551e-01 3.924258154087783002e-01 3.034082296922347988e-01 3.599002401841758791e-01
3.121387922007441418e-01 3.922431858504671354e-01 3.033155338685146196e-01 3.597617091472490314e-01
3.120566131122891051e-01 3.920608410370111652e-01 3.032230374568037345e-01 3.596233881975948177e-01
3.119745611598606638e-01 3.918787804374731509e-01 3.031307398975824907e-01 3.594852769508490864e-01
3.118926360999716429e-01 3.916970035213349077e-01 3.030386406327409965e-01 3.593473750228305397e-01
3.118108376898037770e-01 3.915155097593646105e-01 3.029467391062182213e-01 3.592096820303062876e-01
3.117291656927627663e-01 3.913342986305892723e-01 3.028550347691892353e-01 3.590721975971486457e-01
3.116476198619667626e-01 3.911533696015626616e-01 3.027635270646188981e-01 3.589349213360298885e-01
3.115661999607307053e-01 3.909727221520834517e-01 3.026722154464092651e-01 3.587978528711301407e-01
3.114849057492982132e-01 3.907923557585349927e-01 3.025810993669855731e-01 3.586609918234281436e-01
3.114037369868902227e-01 3.906122698964600293e-01 3.024901782792094318e-01 3.585243378129762681e-01
3.113226934352215647e-01 3.904324640449701178e-01 3.023994516396552590e-01 3.583878904627926798e-01
3.112417748559917485e-01 3.902529376835974229e-01 3.023089189062603821e-01 3.582516493960822834e-01
3.111609810112953012e-01 3.900736902928081951e-01 3.022185795387017926e-01 3.581156142366915818e-01
3.110803116678320657e-01 3.898947213592794392e-01 3.021284330023172870e-01 3.579797846137609540e-01
3.109997665835832481e-01 3.897160303591959973e-01 3.020384787556690265e-01 3.578441601469967703e-01
3.109193455255416794e-01 3.895376167804749934e-01 3.019487162680831727e-01 3.577087404674610394e-01
3.108390482527491061e-01 3.893594801015067830e-01 3.018591450032876988e-01 3.575735251981921325e-01
3.107588745355019944e-01 3.891816198152168726e-01 3.017697644352627107e-01 3.574385139729893690e-01
3.106788241364775716e-01 3.890040354054192795e-01 3.016805740322053286e-01 3.573037064174253152e-01
3.105988968219642876e-01 3.888267263608857216e-01 3.015915732670089722e-01 3.571691021612660721e-01
3.105190923589420948e-01 3.886496921716848796e-01 3.015027616145352085e-01 3.570347008352464102e-01
3.104394105143750693e-01 3.884729323282969382e-01 3.014141385509483961e-01 3.569005020702893938e-01
3.103598510582383785e-01 3.882964463254011123e-01 3.013257035565276576e-01 3.567665055008418795e-01
3.102804137579641131e-01 3.881202336549225418e-01 3.012374561104895765e-01 3.566327107587523026e-01
3.102010983794364352e-01 3.879442938072808489e-01 3.011493956919126247e-01 3.564991174743715741e-01
3.101219046981689154e-01 3.877686262853674570e-01 3.010615217901249641e-01 3.563657252888580707e-01
3.100428324789019641e-01 3.875932305790272259e-01 3.009738338857228523e-01 3.562325338317137158e-01
3.099638814930270603e-01 3.874181061868500753e-01 3.008863314667701849e-01 3.560995427399667457e-01
3.098850515127744565e-01 3.872432526088992466e-01 3.007990140233858245e-01 3.559667516517716068e-01
3.098063423101966030e-01 3.870686693454393201e-01 3.007118810467917513e-01 3.558341602052886299e-01
3.097277536568791012e-01 3.868943558965760587e-01 3.006249320290407812e-01 3.557017680383689484e-01
3.096492853256450073e-01 3.867203117643843724e-01 3.005381664645932482e-01 3.555695747904261128e-01
3.095709370882816502e-01 3.865465364500680900e-01 3.004515838482006429e-01 3.554375800999400314e-01
3.094927087168442004e-01 3.863730294555896005e-01 3.003651836761113691e-01 3.553057836058893804e-01
3.094145999910185019e-01 3.861997902928573367e-01 3.002789654528945640e-01 3.551741849558301967e-01
3.093366106783381198e-01 3.860268184590301410e-01 3.001929286730801727e-01 3.550427837841834688e-01
3.092587405610475182e-01 3.858541134700475550e-01 3.001070728460732973e-01 3.549115797417130014e-01
3.091809894101076872e-01 3.856816748281859386e-01 3.000213974720383758e-01 3.547805724670063943e-01
3.091033570022793664e-01 3.855095020433773056e-01 2.999359020577365698e-01 3.546497616052143309e-01
3.090258431147779872e-01 3.853375946265374941e-01 2.998505861115635662e-01 3.545191468021870462e-01
3.089484475248122086e-01 3.851659520889901267e-01 2.997654491431150370e-01 3.543887277039665662e-01
3.088711700095820856e-01 3.849945739424631141e-01 2.996804906631808096e-01 3.542585039567870409e-01
3.087940103462771813e-01 3.848234596990873224e-01 2.995957101837382064e-01 3.541284752070726349e-01
3.087169683171436807e-01 3.846526088777086350e-01 2.995111072226352422e-01 3.539986411069795946e-01
3.086400436976191042e-01 3.844820209891018359e-01 2.994266812926039134e-01 3.538690013014155755e-01
3.085632362690718944e-01 3.843116955518440792e-01 2.993424319130446043e-01 3.537395554419752175e-01
3.084865458089313672e-01 3.841416320800178363e-01 2.992583586008889518e-01 3.536103031761467785e-01
3.084099721034493924e-01 3.839718300991037947e-01 2.991744608823970197e-01 3.534812441612596445e-01
3.083335149291453470e-01 3.838022891228723976e-01 2.990907382759918076e-01 3.533523780442051621e-01
3.082571740683381356e-01 3.836330086727259281e-01 2.990071903066189862e-01 3.532237044784130586e-01
3.081809493033435543e-01 3.834639882704711789e-01 2.989238165003738068e-01 3.530952231175057965e-01
3.081048404164728471e-01 3.832952274383169544e-01 2.988406163844955499e-01 3.529669336152999048e-01
3.080288471900304303e-01 3.831267256988712955e-01 2.987575894873608640e-01 3.528388356258031489e-01
3.079529694123021577e-01 3.829584825825876337e-01 2.986747353440062924e-01 3.527109288097428630e-01
3.078772068613873647e-01 3.827904976076558774e-01 2.985920534811959959e-01 3.525832128169361646e-01
3.078015593246685166e-01 3.826227703042159867e-01 2.985095434353918775e-01 3.524556873075198049e-01
3.077260265853316024e-01 3.824553001975945499e-01 2.984272047403056516e-01 3.523283519372534811e-01
3.076506084325019152e-01 3.822880868209028726e-01 2.983450369362441457e-01 3.522012063685618366e-01
3.075753046484285269e-01 3.821211296991097184e-01 2.982630395582850924e-01 3.520742502565791243e-01
3.075001150205269318e-01 3.819544283640058935e-01 2.981812121473778610e-01 3.519474832622609961e-01
3.074250393362126799e-01 3.817879823477834944e-01 2.980995542455741054e-01 3.518209050467588361e-01
3.073500773829007660e-01 3.816217911830335208e-01 2.980180653960215476e-01 3.516945152714183176e-01
3.072752289480037979e-01 3.814558544027440434e-01 2.979367451429580371e-01 3.515683135977788476e-01
3.072004938189306644e-01 3.812901715402980396e-01 2.978555930317063338e-01 3.514422996875718463e-01
3.071258717870565813e-01 3.811247421343994524e-01 2.977746086123238545e-01 3.513164732070334084e-01
3.070513626402658347e-01 3.809595657198168728e-01 2.976937914327305035e-01 3.511908338188006184e-01
3.069769661672993588e-01 3.807946418327789462e-01 2.976131410427085289e-01 3.510653811866378815e-01
3.069026821592418797e-01 3.806299700128186192e-01 2.975326569952655431e-01 3.509401149770481343e-01
3.068285104084240156e-01 3.804655498014086756e-01 2.974523388456173922e-01 3.508150348580794664e-01
3.067544507032625711e-01 3.803013807355620779e-01 2.973721861464378446e-01 3.506901404937273758e-01
3.066805028362581398e-01 3.801374623577509215e-01 2.972921984552118202e-01 3.505654315526127163e-01
3.066066665999146457e-01 3.799737942108434297e-01 2.972123753304746763e-01 3.504409077035517961e-01
3.065329417867376227e-01 3.798103758381022876e-01 2.971327163318080444e-01 3.503165686155557679e-01
3.064593281892336596e-01 3.796472067831828112e-01 2.970532210198333911e-01 3.501924139578303508e-01
3.063858255999082347e-01 3.794842865901308371e-01 2.969738889562072992e-01 3.500684433997735545e-01
3.063124338162097615e-01 3.793216148095043261e-01 2.968947197081553968e-01 3.499446566163269545e-01
3.062391526293378741e-01 3.791591909845106745e-01 2.968157128381902488e-01 3.498210532758593283e-01
3.061659818348874684e-01 3.789970146641900572e-01 2.967368679138820409e-01 3.496976330516895493e-01
3.060929212272858191e-01 3.788350853965251619e-01 2.966581845027458919e-01 3.495743956160657917e-01
3.060199706056446201e-01 3.786734027356831733e-01 2.965796621776059516e-01 3.494513406464911931e-01
3.059471297625032116e-01 3.785119662280837516e-01 2.965013005062644980e-01 3.493284678135555321e-01
3.058743984954364059e-01 3.783507754267644296e-01 2.964230990621463668e-01 3.492057767934834134e-01
3.058017766020250106e-01 3.781898298851549267e-01 2.963450574196797582e-01 3.490832672626956734e-01
3.057292638798545514e-01 3.780291291570744283e-01 2.962671751542912957e-01 3.489609388978087701e-01
3.056568601265142737e-01 3.778686727967308645e-01 2.961894518424003087e-01 3.488387913756335612e-01
3.055845651395957541e-01 3.777084603587182454e-01 2.961118870614141696e-01 3.487168243731742501e-01
3.055123787202578267e-01 3.775484914024226368e-01 2.960344803929886859e-01 3.485950375714738092e-01
3.054403006672144483e-01 3.773887654845882178e-01 2.959572314175160090e-01 3.484734306491256151e-01
3.053683307777024236e-01 3.772292821605167656e-01 2.958801397150087609e-01 3.483520032833219982e-01
3.052964688556693007e-01 3.770700409941803444e-01 2.958032048725912078e-01 3.482307551586780181e-01
3.052247146998119387e-01 3.769110415434438477e-01 2.957264264735439685e-01 3.481096859543380551e-01
3.051530681101207176e-01 3.767522833681495320e-01 2.956498041032919466e-01 3.479887953510304999e-01
3.050815288892302357e-01 3.765937660317830726e-01 2.955733373506344019e-01 3.478680830325200923e-01
3.050100968397839729e-01 3.764354890982173352e-01 2.954970258045634957e-01 3.477475486818679684e-01
3.049387717644333473e-01 3.762774521317113763e-01 2.954208690543155824e-01 3.476271919814965528e-01
3.048675534658362718e-01 3.761196546969080567e-01 2.953448666915915455e-01 3.475070126158080752e-01
3.047964417466564879e-01 3.759620963588330422e-01 2.952690183090772025e-01 3.473870102694469608e-01
3.047254364095622337e-01 3.758047766828924718e-01 2.951933235003950662e-01 3.472671846272483154e-01
3.046545372589505862e-01 3.756476952369994238e-01 2.951177818616756987e-01 3.471475353760918314e-01
3.045837441031318815e-01 3.754908515942642078e-01 2.950423929935470646e-01 3.470280622072436372e-01
3.045130567411954425e-01 3.753342453168009296e-01 2.949671564891367392e-01 3.469087648022509685e-01
3.044424749840658473e-01 3.751778759816856157e-01 2.948920719532945323e-01 3.467896428555551358e-01
3.043719986348660811e-01 3.750217431567485771e-01 2.948171389846599433e-01 3.466706960534046145e-01
3.043016274991771075e-01 3.748658464132209600e-01 2.947423571850247281e-01 3.465519240848718985e-01
3.042313613846838738e-01 3.747101853252954862e-01 2.946677261590045505e-01 3.464333266414705848e-01
3.041612000990824294e-01 3.745547594675470160e-01 2.945932455121246796e-01 3.463149034149086147e-01
3.040911434500785382e-01 3.743995684149304393e-01 2.945189148508147170e-01 3.461966540970872197e-01
3.040211912453869569e-01 3.742446117427793983e-01 2.944447337824053212e-01 3.460785783801005877e-01
3.039513432924639269e-01 3.740898890264764409e-01 2.943707019151227122e-01 3.459606759562348088e-01
3.038815993972833751e-01 3.739353998399473356e-01 2.942968188580846189e-01 3.458429465179673756e-01
3.038119593723980216e-01 3.737811437655803593e-01 2.942230842258951595e-01 3.457253897633706385e-01
3.037424230249463064e-01 3.736271203794659379e-01 2.941494976287946095e-01 3.456080053845407285e-01
3.036729901657580499e-01 3.734733292626003509e-01 2.940760586812616872e-01 3.454907930777109670e-01
3.036036606040719565e-01 3.733197699943873737e-01 2.940027669971984059e-01 3.453737525375977224e-01
3.035344341552027592e-01 3.731664421620639049e-01 2.939296221969043277e-01 3.452568834655980190e-01
3.034653106262898969e-01 3.730133453431768165e-01 2.938566238941017761e-01 3.451401855545522257e-01
3.033962898301421074e-01 3.728604791226058368e-01 2.937837717085343137e-01 3.450236585035466041e-01
3.033273715795791747e-01 3.727078430856038960e-01 2.937110652608103667e-01 3.449073020118618160e-01
3.032585556874302091e-01 3.725554368177955156e-01 2.936385041723995615e-01 3.447911157789717018e-01
3.031898419665334798e-01 3.724032599051755876e-01 2.935660880656288385e-01 3.446750995045428367e-01
3.031212302297351391e-01 3.722513119341081533e-01 2.934938165636776231e-01 3.445592528884340866e-01
3.030527202898884442e-01 3.720995924913239605e-01 2.934216892905737173e-01 3.444435756306951646e-01
3.029843119669592411e-01 3.719481011726449848e-01 2.933497058776454169e-01 3.443280674391442364e-01
3.029160050687506600e-01 3.717968375593156405e-01 2.932778659460039683e-01 3.442127280088097541e-01
3.028477994146009933e-01 3.716458012470988392e-01 2.932061691280710702e-01 3.440975570472030176e-01
3.027796948160882962e-01 3.714949918225877723e-01 2.931346150500474534e-01 3.439825542537456315e-01
3.027116910953053797e-01 3.713444088856327485e-01 2.930632033485032761e-01 3.438677193392430387e-01
3.026437880631661081e-01 3.711940520227215989e-01 2.929919336506800476e-01 3.437530520027732850e-01
3.025759855374619001e-01 3.710439208291348434e-01 2.929208055908792407e-01 3.436385519509219666e-01
3.025082833359976631e-01 3.708940149005212072e-01 2.928498188042264472e-01 3.435242188904690797e-01
3.024406812765911834e-01 3.707443338328968441e-01 2.927789729266675467e-01 3.434100525283878547e-01
3.023731791770717936e-01 3.705948772226435040e-01 2.927082675949644330e-01 3.432960525718437572e-01
3.023057768552794844e-01 3.704456446665074232e-01 2.926377024466911836e-01 3.431822187281946546e-01
3.022384741290646271e-01 3.702966357615976034e-01 2.925672771202297295e-01 3.430685507049891503e-01
3.021712708175454676e-01 3.701478501069269678e-01 2.924969912559076679e-01 3.429550482113044030e-01
3.021041667444203660e-01 3.699992873074668398e-01 2.924268444989918669e-01 3.428417109612602043e-01
3.020371617221074834e-01 3.698509469547205386e-01 2.923568364853204038e-01 3.427285386571756742e-01
3.019702555791202170e-01 3.697028286602507263e-01 2.922869668660937337e-01 3.426155310186398406e-01
3.019034481285695071e-01 3.695549320171063190e-01 2.922172352793456773e-01 3.425026877490686683e-01
3.018367391957396118e-01 3.694072566335877550e-01 2.921476413749108381e-01 3.423900085649776992e-01
3.017701286024971896e-01 3.692598021141554887e-01 2.920781848003036196e-01 3.422774931794319020e-01
3.017036161683613882e-01 3.691125680607427739e-01 2.920088652016854525e-01 3.421651413031854827e-01
3.016372017161143004e-01 3.689655540796210054e-01 2.919396822289395677e-01 3.420529526506308482e-01
3.015708850685532294e-01 3.688187597774230664e-01 2.918706355327269075e-01 3.419409269363536952e-01
3.015046660484889673e-01 3.686721847611414415e-01 2.918017247644821843e-01 3.418290638751308452e-01
3.014385444787452961e-01 3.685258286381276616e-01 2.917329495764106606e-01 3.417173631819305224e-01
3.013725201836797707e-01 3.683796910179500950e-01 2.916643096228586085e-01 3.416058245735215104e-01
3.013065929900932138e-01 3.682337715135040601e-01 2.915958045611317107e-01 3.414944477694341618e-01
3.012407627169820801e-01 3.680880697284868441e-01 2.915274340422320254e-01 3.413832324811161834e-01
3.011750291936423629e-01 3.679425852795235596e-01 2.914591977272132373e-01 3.412721784310898676e-01
3.011093922419202373e-01 3.677973177744752187e-01 2.913910952711409319e-01 3.411612853341723928e-01
3.010438516916296159e-01 3.676522668312749431e-01 2.913231263370152369e-01 3.410505529137813352e-01
3.009784073640311419e-01 3.675074320577471632e-01 2.912552905808497572e-01 3.409399808844683633e-01
3.009130590868300814e-01 3.673628130699249650e-01 2.911875876652084694e-01 3.408295689677722229e-01
3.008478066902772197e-01 3.672184094872847360e-01 2.911200172556819843e-01 3.407193168880937040e-01
3.007826499983150548e-01 3.670742209219373664e-01 2.910525790128933865e-01 3.406092243633444538e-01
3.007175888383915585e-01 3.669302469906096653e-01 2.909852726013537061e-01 3.404992911153142399e-01
3.006526230382770004e-01 3.667864873107564150e-01 2.909180976865841650e-01 3.403895168663068072e-01
3.005877524276907020e-01 3.666429415025447280e-01 2.908510539365808945e-01 3.402799013408560613e-01
3.005229768356458830e-01 3.664996091856124738e-01 2.907841410194157428e-01 3.401704442629228109e-01
3.004582960884014664e-01 3.663564899765728300e-01 2.907173586013905853e-01 3.400611453537386031e-01
3.003937100144679073e-01 3.662135834951178448e-01 2.906507063515449407e-01 3.399520043370838351e-01
3.003292184501626383e-01 3.660708893707886324e-01 2.905841839466558607e-01 3.398430209451362427e-01
3.002648212164080177e-01 3.659284072146904432e-01 2.905177910503343730e-01 3.397341948940272305e-01
3.002005181528361599e-01 3.657861366610638543e-01 2.904515273437419665e-01 3.396255259197681342e-01
3.001363090834100467e-01 3.656440773253829546e-01 2.903853924946248610e-01 3.395170137420407963e-01
3.000721938401357258e-01 3.655022288332540614e-01 2.903193861786660945e-01 3.394086580891700899e-01
3.000081722576741772e-01 3.653605908138444214e-01 2.902535080746270202e-01 3.393004586924441845e-01
2.999442441667767856e-01 3.652191628918872723e-01 2.901877578584366457e-01 3.391924152792080704e-01
2.998804093984789310e-01 3.650779446927893690e-01 2.901221352069648374e-01 3.390845275772783607e-01
2.998166677854846029e-01 3.649369358443172451e-01 2.900566397992643264e-01 3.389767953163979608e-01
2.997530191605154992e-01 3.647961359745849341e-01 2.899912713150818444e-01 3.388692182264989028e-01
2.996894633594205937e-01 3.646555447158379426e-01 2.899260294376511671e-01 3.387617960409693985e-01
2.996260002144630619e-01 3.645151616962823971e-01 2.898609138476546110e-01 3.386545284895994268e-01
2.995626295573687869e-01 3.643749865437966862e-01 2.897959242259623980e-01 3.385474153017876686e-01
2.994993512242818401e-01 3.642350188919583065e-01 2.897310602580827066e-01 3.384404562117416804e-01
2.994361650517260443e-01 3.640952583751286831e-01 2.896663216305280786e-01 3.383336509542351211e-01
2.993730708711027089e-01 3.639557046217625769e-01 2.896017080258709298e-01 3.382269992588370355e-01
2.993100685206563361e-01 3.638163572689585568e-01 2.895372191334889544e-01 3.381205008624649233e-01
2.992471578363610774e-01 3.636772159513749769e-01 2.894728546413759540e-01 3.380141554998225550e-01
2.991843386516800929e-01 3.635382803009400421e-01 2.894086142359252323e-01 3.379079629031511711e-01
2.991216108041797050e-01 3.633995499548894892e-01 2.893444976078639042e-01 3.378019228091621029e-01
2.990589741314469419e-01 3.632610245508033353e-01 2.892805044485848853e-01 3.376960349547558637e-01
2.989964284711560949e-01 3.631227037266859803e-01 2.892166344502032360e-01 3.375902990770915379e-01
2.989339736607365405e-01 3.629845871205623631e-01 2.891528873052566229e-01 3.374847149132389479e-01
2.988716095380332671e-01 3.628466743712811526e-01 2.890892627072949028e-01 3.373792822008712666e-01
2.988093359406456262e-01 3.627089651177092255e-01 2.890257603502844885e-01 3.372740006775721278e-01
2.987471527062568466e-01 3.625714589991333447e-01 2.889623799289017803e-01 3.371688700811809603e-01
2.986850596725674767e-01 3.624341556551778920e-01 2.888991211384702718e-01 3.370638901497232109e-01
2.986230566849357171e-01 3.622970547350751191e-01 2.888359836818042425e-01 3.369590606293966784e-01
2.985611435761979515e-01 3.621601558731771253e-01 2.887729672511232804e-01 3.368543812534742776e-01
2.984993201907755744e-01 3.620234587182073471e-01 2.887100715496503933e-01 3.367498517675053260e-01
2.984375863642180216e-01 3.618869629084408013e-01 2.886472962732828940e-01 3.366454719079348124e-01
2.983759419444590999e-01 3.617506680974850730e-01 2.885846411296258407e-01 3.365412414243084682e-01
2.983143867660724702e-01 3.616145739230591238e-01 2.885221058149377016e-01 3.364371600523852757e-01
2.982529206715079928e-01 3.614786800327446370e-01 2.884596900331422020e-01 3.363332275363153934e-01
2.981915435032378991e-01 3.613429860744623023e-01 2.883973934887931745e-01 3.362294436204361081e-01
2.981302551037569026e-01 3.612074916964694293e-01 2.883352158870718940e-01 3.361258080492720013e-01
2.980690553155810885e-01 3.610721965473596695e-01 2.882731569337841360e-01 3.360223205675343938e-01
2.980079439812474695e-01 3.609371002760613512e-01 2.882112163353569012e-01 3.359189809201207355e-01
2.979469209433132093e-01 3.608022025318369796e-01 2.881493937988363063e-01 3.358157888521138279e-01
2.978859860443553997e-01 3.606675029642822383e-01 2.880876890318839756e-01 3.357127441087822128e-01
2.978251391269702841e-01 3.605330012233244341e-01 2.880261017427750425e-01 3.356098464355786182e-01
2.977643800381284400e-01 3.603986969644938920e-01 2.879646316442864840e-01 3.355070955826748302e-01
2.977037086214189276e-01 3.602645898395335222e-01 2.879032784467630557e-01 3.354044912968832115e-01
2.976431247183871087e-01 3.601306794980201897e-01 2.878420418593651831e-01 3.353020333231146455e-01
2.975826281767236514e-01 3.599969655972737326e-01 2.877809215992990222e-01 3.351997214151340998e-01
2.975222188367629972e-01 3.598634477860190306e-01 2.877199173767016060e-01 3.350975553179545985e-01
2.974618965432048734e-01 3.597301257185692713e-01 2.876590289051152993e-01 3.349955347800427363e-01
2.974016611484207040e-01 3.595969990588180898e-01 2.875982559055118015e-01 3.348936595580054854e-01
2.973415124938129095e-01 3.594640674576969896e-01 2.875375980896498485e-01 3.347919293972115851e-01
2.972814504264956192e-01 3.593313305733485397e-01 2.874770551749638026e-01 3.346903440491341142e-01
2.972214747939704305e-01 3.591987880646853037e-01 2.874166268798076795e-01 3.345889032658129203e-01
2.971615854437584803e-01 3.590664395909449746e-01 2.873563129231243574e-01 3.344876067994726476e-01
2.971017822233997796e-01 3.589342848116890416e-01 2.872961130244429118e-01 3.343864544025216268e-01
2.970420649804523805e-01 3.588023233868019024e-01 2.872360269038756742e-01 3.342854458275520968e-01
2.969824335626400358e-01 3.586705549766682211e-01 2.871760542822474060e-01 3.341845808274921947e-01
2.969228878240364189e-01 3.585389792496403993e-01 2.871161948866043923e-01 3.340838591620192699e-01
2.968634276071438483e-01 3.584075958603951118e-01 2.870564484342393308e-01 3.339832805789723635e-01
2.968040527617252788e-01 3.582764044726775565e-01 2.869968146494749628e-01 3.338828448338863053e-01
2.967447631424714460e-01 3.581454047564772702e-01 2.869372932615773530e-01 3.337825516875632115e-01
2.966855585927219430e-01 3.580145963683796784e-01 2.868778839902543232e-01 3.336824008892053106e-01
2.966264389678318625e-01 3.578839789797692017e-01 2.868185865664664713e-01 3.335823922006262987e-01
2.965674041165509700e-01 3.577535522543541791e-01 2.867594007158393854e-01 3.334825253769587716e-01
2.965084538877716391e-01 3.576233158563121295e-01 2.867003261646725032e-01 3.333828001736465207e-01
2.964495881337409489e-01 3.574932694541627098e-01 2.866413626427958827e-01 3.332832163497682632e-01
2.963908067087260845e-01 3.573634127191548937e-01 2.865825098823771566e-01 3.331837736666519723e-01
2.963321094622327068e-01 3.572337453170896238e-01 2.865237676117041166e-01 3.330844718806486027e-01
2.962734962458736243e-01 3.571042669166025751e-01 2.864651355603383687e-01 3.329853107491273501e-01
2.962149669119798490e-01 3.569749771874886068e-01 2.864066134601230829e-01 3.328862900316492679e-01
2.961565213149994213e-01 3.568458758023858035e-01 2.863482010455892790e-01 3.327874094904401669e-01
2.960981593078644836e-01 3.567169624323963117e-01 2.862898980504479107e-01 3.326886688863164299e-01
2.960398807418053169e-01 3.565882367468637959e-01 2.862317042074248308e-01 3.325900679784959957e-01
2.959816854692340349e-01 3.564596984168480476e-01 2.861736192508221865e-01 3.324916065275770882e-01
2.959235733493705278e-01 3.563313471218970130e-01 2.861156429215128694e-01 3.323932843013431837e-01
2.958655442318112727e-01 3.562031825302583443e-01 2.860577749523393054e-01 3.322951010578002462e-01
2.958075979729724025e-01 3.560752043186817817e-01 2.860000150827215482e-01 3.321970565621512606e-01
2.957497344262893790e-01 3.559474121606165387e-01 2.859423630499478008e-01 3.320991505766805463e-01
2.956919534503379965e-01 3.558198057359870381e-01 2.858848185963843158e-01 3.320013828691303348e-01
2.956342548957104355e-01 3.556923847153966034e-01 2.858273814578214944e-01 3.319037531991670953e-01
2.955766386195329831e-01 3.555651487776000930e-01 2.857700513763604122e-01 3.318062613333522259e-01
2.955191044823894941e-01 3.554380976057959218e-01 2.857128280976770074e-01 3.317089070419628749e-01
2.954616523361705549e-01 3.553112308730110858e-01 2.856557113602381515e-01 3.316116900864746753e-01
2.954042820379427225e-01 3.551845482587847047e-01 2.855987009076075833e-01 3.315146102338529244e-01
2.953469934447952028e-01 3.550580494429678158e-01 2.855417964838705691e-01 3.314176672512414434e-01
2.952897864138399053e-01 3.549317341057228181e-01 2.854849978336316263e-01 3.313208609059619669e-01
2.952326608022103338e-01 3.548056019275223627e-01 2.854283047020118591e-01 3.312241909655138650e-01
2.951756164710092056e-01 3.546796525938913924e-01 2.853717168381457725e-01 3.311276572016338959e-01
2.951186532759889070e-01 3.545538857842081559e-01 2.853152339869180487e-01 3.310312593807084869e-01
2.950617710733011156e-01 3.544283011786137361e-01 2.852588558940596375e-01 3.309349972696916109e-01
2.950049697242215774e-01 3.543028984636873435e-01 2.852025823103315760e-01 3.308388706409590152e-01
2.949482490887623265e-01 3.541776773247697352e-01 2.851464129858609087e-01 3.307428792657396976e-01
2.948916090223537290e-01 3.540526374419805666e-01 2.850903476672020931e-01 3.306470229107087433e-01
2.948350493890727342e-01 3.539277785061027415e-01 2.850343861090510189e-01 3.305513013515776199e-01
2.947785700462076663e-01 3.538031002000467384e-01 2.849785280605726667e-01 3.304557143572371403e-01
2.947221708519504602e-01 3.536786022080891656e-01 2.849227732722120487e-01 3.303602616976611950e-01
2.946658516719691256e-01 3.535542842237563987e-01 2.848671215015090574e-01 3.302649431506485822e-01
2.946096123643687226e-01 3.534301459317761296e-01 2.848115724997841158e-01 3.301697584863875767e-01
2.945534527892105792e-01 3.533061870195023380e-01 2.847561260205636602e-01 3.300747074772277800e-01
2.944973728083021269e-01 3.531824071766606066e-01 2.847007818193899031e-01 3.299797898974613508e-01
2.944413722834746672e-01 3.530588060932813299e-01 2.846455396522963310e-01 3.298850055215565846e-01
2.943854510765835375e-01 3.529353834596998807e-01 2.845903992758044843e-01 3.297903541241571368e-01
2.943296090495075568e-01 3.528121389665547225e-01 2.845353604469229580e-01 3.296958354800822999e-01
2.942738460641484144e-01 3.526890723047875764e-01 2.844804229231446824e-01 3.296014493643263377e-01
2.942181619852959895e-01 3.525661831690756198e-01 2.844255864649766763e-01 3.295071955549910836e-01
2.941625566765510569e-01 3.524434712529439517e-01 2.843708508323348760e-01 3.294130738291103366e-01
2.941070299968218671e-01 3.523209362445693382e-01 2.843162157814477786e-01 3.293190839590659502e-01
2.940515818133008774e-01 3.521985778423273317e-01 2.842616810763197166e-01 3.292252257258689307e-01
2.939962119893400061e-01 3.520763957402637256e-01 2.842072464780158736e-01 3.291314989067485874e-01
2.939409203877931809e-01 3.519543896321003507e-01 2.841529117476148114e-01 3.290379032785754054e-01
2.938857068735717393e-01 3.518325592142948488e-01 2.840986766484629999e-01 3.289444386204734005e-01
2.938305713138174569e-01 3.517109041862450658e-01 2.840445409463245863e-01 3.288511047139952015e-01
2.937755135690631736e-01 3.515894242397077929e-01 2.839905044015770819e-01 3.287579013340870548e-01
2.937205335057621047e-01 3.514681190737977690e-01 2.839365667802697946e-01 3.286648282618963024e-01
2.936656309941104159e-01 3.513469883923759918e-01 2.838827278521973696e-01 3.285718852825391112e-01
2.936108058956923839e-01 3.512260318892675426e-01 2.838289873799968444e-01 3.284790721724835660e-01
2.935560580768202810e-01 3.511052492642235401e-01 2.837753451309181218e-01 3.283863887131761583e-01
2.935013874040490744e-01 3.509846402175535451e-01 2.837218008728628060e-01 3.282938346864577861e-01
2.934467937439587670e-01 3.508642044498639923e-01 2.836683543741910229e-01 3.282014098743430419e-01
2.933922769631538974e-01 3.507439416620578010e-01 2.836150054037197554e-01 3.281091140590184918e-01
2.933378369308767830e-01 3.506238515584574889e-01 2.835617537330236693e-01 3.280169470255078212e-01
2.932834735146140903e-01 3.505039338415515959e-01 2.835085991325601573e-01 3.279249085571897537e-01
2.932291865790297436e-01 3.503841882107214811e-01 2.834555413707297578e-01 3.278329984347136405e-01
2.931749759913143127e-01 3.502646143686340974e-01 2.834025802185881626e-01 3.277412164414524320e-01
2.931208416275583040e-01 3.501452120288530701e-01 2.833497154554557862e-01 3.276495623699903215e-01
2.930667833460934846e-01 3.500259808839897291e-01 2.832969468454352158e-01 3.275580359949676335e-01
2.930128010248443937e-01 3.499069206503234164e-01 2.832442741703075639e-01 3.274666371111252250e-01
2.929588945240215181e-01 3.497880310232399648e-01 2.831916971966762508e-01 3.273753654953132086e-01
2.929050637222948006e-01 3.496693117204307533e-01 2.831392157078162497e-01 3.272842209433168281e-01
2.928513084828530122e-01 3.495507624413635162e-01 2.830868294737909907e-01 3.271932032353104258e-01
2.927976286757412727e-01 3.494323828939554510e-01 2.830345382711166313e-01 3.271023121585922566e-01
2.927440241725515202e-01 3.493141727882299596e-01 2.829823418780839095e-01 3.270115475021772578e-01
2.926904948466512724e-01 3.491961318365882083e-01 2.829302400749572066e-01 3.269209090570282528e-01
2.926370405652216067e-01 3.490782597443100044e-01 2.828782326369697619e-01 3.268303966079633693e-01
2.925836611994950820e-01 3.489605562217691359e-01 2.828263193433283029e-01 3.267400099440638805e-01
2.925303566207302364e-01 3.488430209796295478e-01 2.827744999736702125e-01 3.266497488545812011e-01
2.924771267002111430e-01 3.487256537288437874e-01 2.827227743080611422e-01 3.265596131289361104e-01
2.924239713114961670e-01 3.486084541833344708e-01 2.826711421289702098e-01 3.264696025590018147e-01
2.923708903267967507e-01 3.484914220556744602e-01 2.826196032180846029e-01 3.263797169354255012e-01
2.923178836157591109e-01 3.483745570556370241e-01 2.825681573552388803e-01 3.262899560463951021e-01
2.922649510497688508e-01 3.482578588953264553e-01 2.825168043221968905e-01 3.262003196820082440e-01
2.922120925073802278e-01 3.481413272956446203e-01 2.824655439074171270e-01 3.261108076397750133e-01
2.921593078567433777e-01 3.480249619653517645e-01 2.824143758906146884e-01 3.260214197067949904e-01
2.921065969723181110e-01 3.479087626209814710e-01 2.823633000574425345e-01 3.259321556767095229e-01
2.920539597285140010e-01 3.477927289792620003e-01 2.823123161939020687e-01 3.258430153432502197e-01
2.920013959992076580e-01 3.476768607565401958e-01 2.822614240859182000e-01 3.257539984997492311e-01
2.919489056546742956e-01 3.475611576651298495e-01 2.822106235166452759e-01 3.256651049360329564e-01
2.918964885768389750e-01 3.474456194314671231e-01 2.821599142800818583e-01 3.255763344541350301e-01
2.918441446339831158e-01 3.473302457659982467e-01 2.821092961587902681e-01 3.254876868425857772e-01
2.917918737011778729e-01 3.472150363875059487e-01 2.820587689412758503e-01 3.253991618964698351e-01
2.917396756542837144e-01 3.470999910159637269e-01 2.820083324171144268e-01 3.253107594118046508e-01
2.916875503691881977e-01 3.469851093716279644e-01 2.819579863762878835e-01 3.252224791847745933e-01
2.916354977218047484e-01 3.468703911750368740e-01 2.819077306091821722e-01 3.251343210117311200e-01
2.915835175880735486e-01 3.467558361470104433e-01 2.818575649065863664e-01 3.250462846891925550e-01
2.915316098439604264e-01 3.466414440086495463e-01 2.818074890596907744e-01 3.249583700138439224e-01
2.914797743654569118e-01 3.465272144813348887e-01 2.817575028600850517e-01 3.248705767825363355e-01
2.914280110285798475e-01 3.464131472867271189e-01 2.817076060997569242e-01 3.247829047922870527e-01
2.913763197093711677e-01 3.462992421467652737e-01 2.816577985710905785e-01 3.246953538402789219e-01
2.913247002894159277e-01 3.461854987902246439e-01 2.816080800716983523e-01 3.246079237294321462e-01
2.912731526431762696e-01 3.460719169376619830e-01 2.815584503933231120e-01 3.245206142556116280e-01
2.912216766444423732e-01 3.459584963090849286e-01 2.815089093274905641e-01 3.244334252141456987e-01
2.911702721811841310e-01 3.458452366415932233e-01 2.814594566785112439e-01 3.243463564148129086e-01
2.911189391192637310e-01 3.457321376462706985e-01 2.814100922317039899e-01 3.242594076452195440e-01
2.910676773492076319e-01 3.456191990637423328e-01 2.813608157943471855e-01 3.241725787179957075e-01
2.910164867399110400e-01 3.455064206091889578e-01 2.813116271551459602e-01 3.240858694240886795e-01
2.909653671734819258e-01 3.453938020137272691e-01 2.812625261147349010e-01 3.239992795679114135e-01
2.909143185328329495e-01 3.452813430096712266e-01 2.812135124748110226e-01 3.239128089548224398e-01
2.908633406924600595e-01 3.451690433195881424e-01 2.811645860300666655e-01 3.238264573818344649e-01
2.908124335328081123e-01 3.450569026733509292e-01 2.811157465807577749e-01 3.237402246520942328e-01
2.907615969343497753e-01 3.449449208011081680e-01 2.810669939275207696e-01 3.236541105689126341e-01
2.907108307775850276e-01 3.448330974332827759e-01 2.810183278713707655e-01 3.235681149357646502e-01
2.906601349430408265e-01 3.447214323005717840e-01 2.809697482137002988e-01 3.234822375562886321e-01
2.906095093112712191e-01 3.446099251339462821e-01 2.809212547562777718e-01 3.233964782342860222e-01
2.905589537628567309e-01 3.444985756646496422e-01 2.808728473012454541e-01 3.233108367737219102e-01
2.905084681784040890e-01 3.443873836241974629e-01 2.808245256511189836e-01 3.232253129787237000e-01
2.904580524385460549e-01 3.442763487443774029e-01 2.807762896087847571e-01 3.231399066535811659e-01
2.904077064239413697e-01 3.441654707572477379e-01 2.807281389774994307e-01 3.230546176027466188e-01
2.903574300234526007e-01 3.440547494048284971e-01 2.806800735680307080e-01 3.229694456390535540e-01
2.903072231111474277e-01 3.439441844118449887e-01 2.806320931785667994e-01 3.228843905605982001e-01
2.902570855705426389e-01 3.438337755144603158e-01 2.805841976158937046e-01 3.227994521751117452e-01
2.902070172889324451e-01 3.437235224535488132e-01 2.805363866904353465e-01 3.227146302942517919e-01
2.901570181420979333e-01 3.436134249565849785e-01 2.804886602029043607e-01 3.226299247182472518e-01
2.901070880197920698e-01 3.435034827678290492e-01 2.804410179665494662e-01 3.225453352614920943e-01
2.900572268008362875e-01 3.433936956188315959e-01 2.803934597854143562e-01 3.224608617275381284e-01
2.900074343670399624e-01 3.432840632449200013e-01 2.803459854664883122e-01 3.223765039230729323e-01
2.899577106099044399e-01 3.431745853931288393e-01 2.802985948255504178e-01 3.222922616646405891e-01
2.899080554068998450e-01 3.430652617941193361e-01 2.802512876664719488e-01 3.222081347548412800e-01
2.898584686426396440e-01 3.429560921872442103e-01 2.802040637996886518e-01 3.221241230035756797e-01
2.898089502021513053e-01 3.428470763125798793e-01 2.801569230363282204e-01 3.220402262212922473e-01
2.897594999704902197e-01 3.427382139104700465e-01 2.801098651878721202e-01 3.219564442186001463e-01
2.897101178327393667e-01 3.426295047215243694e-01 2.800628900661538134e-01 3.218727768062675798e-01
2.896608036740092595e-01 3.425209484866181264e-01 2.800159974833579257e-01 3.217892237952232892e-01
2.896115573794377784e-01 3.424125449468918836e-01 2.799691872520181923e-01 3.217057849965550553e-01
2.895623788341893379e-01 3.423042938437503291e-01 2.799224591850170696e-01 3.216224602215102535e-01
2.895132679234557194e-01 3.421961949188628282e-01 2.798758130955832923e-01 3.215392492814947989e-01
2.894642245324548502e-01 3.420882479141615362e-01 2.798292487972913745e-01 3.214561519880738683e-01
2.894152485515456563e-01 3.419804525778851190e-01 2.797827661085138806e-01 3.213731681580872523e-01
2.893663398648677609e-01 3.418728086511524378e-01 2.797363648425257865e-01 3.212902976022820045e-01
2.893174983550788060e-01 3.417653158735632912e-01 2.796900448116302895e-01 3.212075401300564792e-01
2.892687239174323022e-01 3.416579739998276133e-01 2.796438058394154491e-01 3.211248955635356284e-01
2.892200164305284149e-01 3.415507827652123907e-01 2.795976477352856149e-01 3.210423637083227311e-01
2.891713757888480507e-01 3.414437419239711446e-01 2.795515703227846038e-01 3.209599443860280399e-01
2.891228018718366988e-01 3.413368512128300836e-01 2.795055734126827840e-01 3.208776374033651124e-01
2.890742945782572293e-01 3.412301103915520439e-01 2.794596568328738262e-01 3.207954425864782966e-01
2.890258537870223354e-01 3.411235191966917046e-01 2.794138203942882481e-01 3.207133597418104776e-01
2.889774793874543835e-01 3.410170773773219532e-01 2.793680639172261282e-01 3.206313886863352836e-01
2.889291712723869310e-01 3.409107846868844049e-01 2.793223872253480233e-01 3.205495292406579377e-01
2.888809293289074098e-01 3.408046408722656961e-01 2.792767901376241313e-01 3.204677812197764819e-01
2.888327534443465572e-01 3.406986456808659969e-01 2.792312724735421803e-01 3.203861444390607716e-01
2.887846435082798147e-01 3.405927988629601777e-01 2.791858340546940487e-01 3.203046187160746849e-01
2.887365994103109901e-01 3.404871001690812915e-01 2.791404747012408150e-01 3.202232038665205338e-01
2.886886210400716468e-01 3.403815493500196299e-01 2.790951942350764492e-01 3.201418997078698814e-01
2.886407082872208263e-01 3.402761461568226120e-01 2.790499924790105224e-01 3.200607060584278463e-01
2.885928610414451034e-01 3.401708903407937856e-01 2.790048692561755139e-01 3.199796227366532575e-01
2.885450791924583647e-01 3.400657816534928268e-01 2.789598243900252572e-01 3.198986495611581549e-01
2.884973626356005516e-01 3.399608198533323744e-01 2.789148577091964953e-01 3.198177863562837731e-01
2.884497112570073574e-01 3.398560046881005103e-01 2.788699690346260196e-01 3.197370329373284137e-01
2.884021249458243452e-01 3.397513359093557450e-01 2.788251581901608489e-01 3.196563891227161558e-01
2.883546035971619181e-01 3.396468132759060121e-01 2.787804250051194588e-01 3.195758547369337843e-01
2.883071471017928933e-01 3.395424365416691015e-01 2.787357693053456598e-01 3.194954296002739391e-01
2.882597553473000840e-01 3.394382054570285745e-01 2.786911909142056332e-01 3.194151135299815314e-01
2.882124282325070341e-01 3.393341197858251723e-01 2.786466896651119129e-01 3.193349063546087607e-01
2.881651656422509200e-01 3.392301792756507450e-01 2.786022653796262905e-01 3.192548078889193564e-01
2.881179674730152129e-01 3.391263836880297755e-01 2.785579178897057417e-01 3.191748179593855150e-01
2.880708336172888573e-01 3.390227327800021673e-01 2.785136470241263429e-01 3.190949363886291246e-01
2.880237639638777991e-01 3.389192263044927267e-01 2.784694526087551636e-01 3.190151629957372892e-01
2.879767584081272536e-01 3.388158640223421503e-01 2.784253344754162862e-01 3.189354976064199265e-01
2.879298168463960694e-01 3.387126456957986198e-01 2.783812924570945868e-01 3.188559400475152183e-01
2.878829391676144822e-01 3.386095710785890778e-01 2.783373263806149800e-01 3.187764901386055394e-01
2.878361252658112601e-01 3.385066399306573270e-01 2.782934360775057292e-01 3.186971477044625023e-01
2.877893750350437596e-01 3.384038520121963600e-01 2.782496213795989659e-01 3.186179125700080439e-01
2.877426883693976478e-01 3.383012070836489693e-01 2.782058821190299680e-01 3.185387845603148138e-01
2.876960651629860699e-01 3.381987049057069705e-01 2.781622181282363271e-01 3.184597635006058969e-01
2.876495053099504817e-01 3.380963452393107027e-01 2.781186292399563387e-01 3.183808492162547576e-01
2.876030087044597616e-01 3.379941278456482512e-01 2.780751152872280585e-01 3.183020415327845187e-01
2.875565752407104325e-01 3.378920524861552255e-01 2.780316761033883588e-01 3.182233402758686269e-01
2.875102048174963398e-01 3.377901189278835759e-01 2.779883115260295412e-01 3.181447452758592309e-01
2.874638973276160137e-01 3.376883269310544389e-01 2.779450213878231768e-01 3.180662563572865809e-01
2.874176526635224826e-01 3.375866762556978817e-01 2.779018055214146354e-01 3.179878733444623795e-01
2.873714707235827670e-01 3.374851666690047436e-01 2.778586637648404745e-01 3.179095960676798227e-01
2.873253514055534308e-01 3.373837979376603236e-01 2.778155959558774590e-01 3.178314243567467723e-01
2.872792945985558899e-01 3.372825698184228060e-01 2.777726019250967848e-01 3.177533580330418328e-01
2.872333002091878584e-01 3.371814820887824582e-01 2.777296815184625567e-01 3.176753969353678375e-01
2.871873681229344943e-01 3.370805345016539833e-01 2.776868345639346147e-01 3.175975408817478529e-01
2.871414982450455899e-01 3.369797268333657447e-01 2.776440609068407950e-01 3.175197897098890332e-01
2.870956904675653898e-01 3.368790588449558365e-01 2.776013603813475283e-01 3.174421432445493907e-01
2.870499446858771897e-01 3.367785303015939924e-01 2.775587328247745567e-01 3.173646013139136413e-01
2.870042608037380871e-01 3.366781409784837531e-01 2.775161780819458968e-01 3.172871637545664480e-01
2.869586387145539597e-01 3.365778906388933733e-01 2.774736959889948507e-01 3.172098303929764551e-01
2.869130783150491415e-01 3.364777790501948251e-01 2.774312863851852162e-01 3.171326010590137523e-01
2.868675795036619292e-01 3.363778059819793609e-01 2.773889491115226202e-01 3.170554755843627559e-01
2.868221421788590408e-01 3.362779712040797619e-01 2.773466840092957408e-01 3.169784538008548758e-01
2.867767662389693606e-01 3.361782744863752170e-01 2.773044909200749197e-01 3.169015355404685708e-01
2.867314515802238950e-01 3.360787155964939932e-01 2.772623696857117181e-01 3.168247206353288492e-01
2.866861981005410787e-01 3.359792943042503865e-01 2.772203201483371959e-01 3.167480089177074909e-01
2.866410056986253840e-01 3.358800103805872905e-01 2.771783421503615230e-01 3.166714002200222700e-01
2.865958742732067077e-01 3.357808635966845756e-01 2.771364355344725916e-01 3.165948943748373989e-01
2.865508037230395377e-01 3.356818537239568134e-01 2.770946001436352391e-01 3.165184912148630292e-01
2.865057939469031201e-01 3.355829805340541649e-01 2.770528358210898601e-01 3.164421905729550288e-01
2.864608448514079364e-01 3.354842438080041789e-01 2.770111424170919601e-01 3.163659922898126031e-01
2.864159563290870625e-01 3.353856433105504298e-01 2.769695197699931777e-01 3.162898961923712449e-01
2.863711282785501577e-01 3.352871788137606335e-01 2.769279677236455295e-01 3.162139021136830541e-01
2.863263606102666170e-01 3.351888501037916246e-01 2.768864861323867554e-01 3.161380098986067977e-01
2.862816532130580405e-01 3.350906569416585712e-01 2.768450748321192867e-01 3.160622193707867122e-01
2.862370059966579117e-01 3.349925991130621727e-01 2.768037336770419188e-01 3.159865303745930110e-01
2.861924188535439617e-01 3.348946763837075125e-01 2.767624625067109934e-01 3.159109427375161872e-01
2.861478916948890228e-01 3.347968885413821760e-01 2.767212611770583086e-01 3.158354563055776887e-01
2.861034244123961678e-01 3.346992353512923124e-01 2.766801295274654571e-01 3.157600709057464261e-01
2.860590169119959780e-01 3.346017165954942030e-01 2.766390674098315738e-01 3.156847863791185649e-01
2.860146690976687056e-01 3.345043320539621834e-01 2.765980746746158903e-01 3.156096025649865466e-01
2.859703808666858582e-01 3.344070814990249829e-01 2.765571511667359039e-01 3.155345192961602208e-01
2.859261521219040869e-01 3.343099647097458882e-01 2.765162967361674551e-01 3.154595364110642230e-01
2.858819827662069102e-01 3.342129814654190012e-01 2.764755112331495068e-01 3.153846537482667411e-01
2.858378727025290833e-01 3.341161315455984937e-01 2.764347945082056279e-01 3.153098711465036619e-01
2.857938218350525861e-01 3.340194147314954898e-01 2.763941464131722814e-01 3.152351884458536313e-01
2.857498300642326017e-01 3.339228308001644940e-01 2.763535667969131970e-01 3.151606054828501313e-01
2.857058972930562879e-01 3.338263795318189286e-01 2.763130555107110586e-01 3.150861220966323373e-01
2.856620234267353009e-01 3.337300607094698113e-01 2.762726124080011614e-01 3.150117381286417495e-01
2.856182083675577466e-01 3.336338741129101226e-01 2.762322373399355713e-01 3.149374534175640172e-01
2.855744520183773894e-01 3.335378195227919340e-01 2.761919301583885544e-01 3.148632678027579179e-01
2.855307542822849154e-01 3.334418967202419370e-01 2.761516907156721934e-01 3.147891811239313942e-01
2.854871150623961573e-01 3.333461054866143081e-01 2.761115188643535889e-01 3.147151932209343861e-01
2.854435342662573483e-01 3.332504456086324840e-01 2.760714144610453280e-01 3.146413039380792087e-01
2.854000117980474704e-01 3.331549168692835017e-01 2.760313773596917986e-01 3.145675131164888949e-01
2.853565475567824139e-01 3.330595190457246724e-01 2.759914074100243142e-01 3.144938205923392127e-01
2.853131414547952494e-01 3.329642519308536608e-01 2.759515044734643374e-01 3.144202262149816685e-01
2.852697933906244154e-01 3.328691153016621884e-01 2.759116683997911434e-01 3.143467298203561078e-01
2.852265032732581584e-01 3.327741089475327874e-01 2.758718990480025224e-01 3.142733312547623670e-01
2.851832710042048746e-01 3.326792326493148155e-01 2.758321962708886188e-01 3.142000303572839992e-01
2.851400964944753591e-01 3.325844861991372747e-01 2.757925599296383035e-01 3.141268269764296295e-01
2.850969796421948255e-01 3.324898693742924238e-01 2.757529898745837982e-01 3.140537209481993886e-01
2.850539203599029014e-01 3.323953819690786959e-01 2.757134859686769524e-01 3.139807121228261888e-01
2.850109185513921006e-01 3.323010237677852530e-01 2.756740480675708982e-01 3.139078003420899265e-01
2.849679741203317573e-01 3.322067945547517165e-01 2.756346760270362850e-01 3.138349854477646694e-01
2.849250869738438330e-01 3.321126941185363335e-01 2.755953697060333774e-01 3.137622672851189676e-01
2.848822570195274073e-01 3.320187222484447531e-01 2.755561289641534350e-01 3.136896457000009630e-01
2.848394841665334298e-01 3.319248787357821917e-01 2.755169536625402538e-01 3.136171205398887718e-01
2.847967683184312038e-01 3.318311633655404713e-01 2.754778436577605127e-01 3.135446916469138423e-01
2.847541093824488279e-01 3.317375759271664615e-01 2.754387988097433682e-01 3.134723588668999472e-01
2.847115072658408796e-01 3.316441162103289098e-01 2.753998189786584505e-01 3.134001220458096371e-01
2.846689618758883600e-01 3.315507840049174981e-01 2.753609040249143103e-01 3.133279810297431855e-01
2.846264731203159704e-01 3.314575791015287876e-01 2.753220538095167980e-01 3.132559356653477622e-01
2.845840409099996138e-01 3.313645012946178081e-01 2.752832681963921502e-01 3.131839858024598744e-01
2.845416651495498717e-01 3.312715503715326082e-01 2.752445470443006248e-01 3.131121312849067806e-01
2.844993457463526609e-01 3.311787261230432766e-01 2.752058902145997910e-01 3.130403719593404244e-01
2.844570826078198778e-01 3.310860283401388382e-01 2.751672975688826406e-01 3.129687076725500283e-01
2.844148756468842798e-01 3.309934568204221939e-01 2.751287689736920394e-01 3.128971382768253595e-01
2.843727247704383454e-01 3.309010113546528853e-01 2.750903042905965545e-01 3.128256636186694806e-01
2.843306298822613210e-01 3.308086917301564234e-01 2.750519033787056644e-01 3.127542835416611822e-01
2.842885909012705103e-01 3.307164977520593574e-01 2.750135661103252915e-01 3.126829979042582974e-01
2.842466077262454371e-01 3.306244292022453291e-01 2.749752923406945104e-01 3.126118065453852291e-01
2.842046802749945700e-01 3.305324858849215675e-01 2.749370819415828393e-01 3.125407093226361677e-01
2.841628084482303862e-01 3.304406675845961150e-01 2.748989347703044706e-01 3.124697060770456614e-01
2.841209921667142702e-01 3.303489741092791587e-01 2.748608507015729563e-01 3.123987966693025919e-01
2.840792313300125604e-01 3.302574052425189532e-01 2.748228295921322784e-01 3.123279809395468343e-01
2.840375258519561297e-01 3.301659607846363365e-01 2.747848713111636365e-01 3.122572587419314427e-01

